Internet Location Verification: Challenges and Solutions

This thesis addresses the problem of verifying the geographic locations of Internet clients. First, we demonstrate how current state-of-the-art delay-based geolocation techniques are susceptible to evasion through delay manipulations, which involve both increasing and decreasing the Internet delays that are observed between a client and a remote measuring party. We then propose Client Presence Verification (CPV) as a delay-based technique to verify an assertion about a client's physical presence in a prescribed geographic region. Three verifiers geographically encapsulating a client's asserted location are used to corroborate that assertion by measuring the delays between themselves and the client. CPV infers geographic distances from these delays and thus, using the smaller of the forward and reverse one-way delay between each verifier and the client is expected to result in a more accurate distance inference than using the conventional round-trip times. Accordingly, we devise a novel protocol for accurate one-way delay measurements between the client and the three verifiers to be used by CPV, taking into account that the client could manipulate the measurements to defeat the verification process. We evaluate CPV through extensive real-world experiments with legitimate clients (those truly present at where they asserted to be) modeled to use both wired and wireless access networks. Wired evaluation is done using the PlanetLab testbed, during which we examine various factors affecting CPV's efficacy, such as the client's geographical nearness to the verifiers. For wireless evaluation, we leverage the Internet delay information collected for wired clients from PlanetLab, and model additional delays representing the last-mile wireless link. Finally, we reinforce CPV against a (hypothetical) middlebox that an adversary specifically customizes to defeat CPV.

==> csv/Attack/Area_True/CBG.csv <==
0,0.16
100000,0.55
200000,0.69
300000,0.75
400000,0.8
500000,0.8
600000,0.8
700000,0.84
800000,0.84
900000,0.84
1000000,0.86
1100000,0.86
1200000,0.88
1300000,0.88
1400000,0.88
1500000,0.9
1600000,0.9
1700000,0.9
1800000,0.9
1900000,0.92
2000000,0.92
2100000,0.94
2200000,0.94
2300000,0.94
2400000,0.94
2500000,0.94
2600000,0.96
2700000,0.96
2800000,0.96
2900000,0.98
3000000,0.98
3100000,0.98
3200000,0.98
3300000,0.98
3400000,0.98
3500000,1.0
3600000,1.0
3700000,1.0
3800000,1.0
3900000,1.0
4000000,1.0
4100000,1.0
4200000,1.0
4300000,1.0
4400000,1.0
4500000,1.0
4600000,1.0
4700000,1.0
4800000,1.0
4900000,1.0
5000000,1.0
5100000,1.0
5200000,1.0
5300000,1.0
5400000,1.0
5500000,1.0
5600000,1.0
5700000,1.0
5800000,1.0
5900000,1.0
6000000,1.0
6100000,1.0
6200000,1.0
6300000,1.0
6400000,1.0
6500000,1.0
6600000,1.0
6700000,1.0
6800000,1.0
6900000,1.0
7000000,1.0
7100000,1.0
7200000,1.0
7300000,1.0
7400000,1.0
7500000,1.0
7600000,1.0
7700000,1.0
7800000,1.0
7900000,1.0
8000000,1.0
8100000,1.0
8200000,1.0
8300000,1.0
8400000,1.0
8500000,1.0
8600000,1.0
8700000,1.0
8800000,1.0
8900000,1.0
9000000,1.0
9100000,1.0
9200000,1.0
9300000,1.0
9400000,1.0
9500000,1.0
9600000,1.0
9700000,1.0
9800000,1.0
9900000,1.0
10000000,1.0


==> csv/Attack/Area_True/SegPoly.csv <==
0,0.04
100000,0.75
200000,0.8
300000,0.82
400000,0.82
500000,0.84
600000,0.84
700000,0.88
800000,0.88
900000,0.88
1000000,0.88
1100000,0.88
1200000,0.88
1300000,0.88
1400000,0.88
1500000,0.88
1600000,0.88
1700000,0.88
1800000,0.9
1900000,0.9
2000000,0.9
2100000,0.9
2200000,0.9
2300000,0.9
2400000,0.9
2500000,0.9
2600000,0.9
2700000,0.9
2800000,0.9
2900000,0.9
3000000,0.9
3100000,0.9
3200000,0.9
3300000,0.9
3400000,0.9
3500000,0.9
3600000,0.9
3700000,0.9
3800000,0.9
3900000,0.9
4000000,0.9
4100000,0.9
4200000,0.9
4300000,0.9
4400000,0.9
4500000,0.9
4600000,0.9
4700000,0.9
4800000,0.9
4900000,0.9
5000000,0.9
5100000,0.9
5200000,0.9
5300000,0.9
5400000,0.9
5500000,0.9
5600000,0.9
5700000,0.9
5800000,0.9
5900000,0.9
6000000,0.9
6100000,0.9
6200000,0.9
6300000,0.9
6400000,0.9
6500000,0.9
6600000,0.9
6700000,0.9
6800000,0.9
6900000,0.9
7000000,0.9
7100000,0.9
7200000,0.9
7300000,0.9
7400000,0.9
7500000,0.9
7600000,0.9
7700000,0.9
7800000,0.9
7900000,0.9
8000000,0.9
8100000,0.9
8200000,0.9
8300000,0.9
8400000,0.9
8500000,0.9
8600000,0.9
8700000,0.9
8800000,0.9
8900000,0.9
9000000,0.9
9100000,0.9
9200000,0.9
9300000,0.9
9400000,0.9
9500000,0.9
9600000,0.9
9700000,0.9
9800000,0.9
9900000,0.9
10000000,0.9
10100000,0.9
10200000,0.9
10300000,0.9
10400000,0.9
10500000,0.9
10600000,0.9
10700000,0.9
10800000,0.9
10900000,0.9
11000000,0.9
11100000,0.9
11200000,0.9
11300000,0.9
11400000,0.9
11500000,0.9
11600000,0.9
11700000,0.9
11800000,0.9
11900000,0.9
12000000,0.9
12100000,0.9
12200000,0.9
12300000,0.9
12400000,0.9
12500000,0.9
12600000,0.9
12700000,0.9
12800000,0.9
12900000,0.9
13000000,0.9
13100000,0.9
13200000,0.9
13300000,0.9
13400000,0.9
13500000,0.9
13600000,0.9
13700000,0.9
13800000,0.9
13900000,0.9
14000000,0.9
14100000,0.9
14200000,0.9
14300000,0.9
14400000,0.9
14500000,0.9
14600000,0.9
14700000,0.9
14800000,0.9
14900000,0.9
15000000,0.9
15100000,0.9
15200000,0.9
15300000,0.9
15400000,0.9
15500000,0.9
15600000,0.9
15700000,0.9
15800000,0.9
15900000,0.9
16000000,0.9
16100000,0.9
16200000,0.9
16300000,0.9
16400000,0.9
16500000,0.9
16600000,0.9
16700000,0.9
16800000,0.9
16900000,0.9
17000000,0.9
17100000,0.9
17200000,0.9
17300000,0.9
17400000,0.9
17500000,0.9
17600000,0.9
17700000,0.9
17800000,0.9
17900000,0.9
18000000,0.9
18100000,0.9
18200000,0.9
18300000,0.9
18400000,0.9
18500000,0.9
18600000,0.9
18700000,0.9
18800000,0.9
18900000,0.9
19000000,0.9
19100000,0.9
19200000,0.9
19300000,0.9
19400000,0.9
19500000,0.9
19600000,0.9
19700000,0.9
19800000,0.9
19900000,0.9
20000000,0.9
20100000,0.9
20200000,0.9
20300000,0.9
20400000,0.9
20500000,0.9
20600000,0.9
20700000,0.9
20800000,0.9
20900000,0.9
21000000,0.9
21100000,0.9
21200000,0.9
21300000,0.9
21400000,0.9
21500000,0.9
21600000,0.9
21700000,0.9
21800000,0.9
21900000,0.9
22000000,0.9
22100000,0.9
22200000,0.9
22300000,0.9
22400000,0.9
22500000,0.9
22600000,0.9
22700000,0.9
22800000,0.9
22900000,0.9
23000000,0.9
23100000,0.9
23200000,0.9
23300000,0.9
23400000,0.9
23500000,0.9
23600000,0.9
23700000,0.9
23800000,0.9
23900000,0.9
24000000,0.9
24100000,0.9
24200000,0.9
24300000,0.9
24400000,0.9
24500000,0.9
24600000,0.9
24700000,0.9
24800000,0.9
24900000,0.9
25000000,0.9
25100000,0.9
25200000,0.9
25300000,0.9
25400000,0.9
25500000,0.9
25600000,0.92
25700000,0.92
25800000,0.92
25900000,0.92
26000000,0.92
26100000,0.92
26200000,0.92
26300000,0.92
26400000,0.92
26500000,0.92
26600000,0.92
26700000,0.92
26800000,0.92
26900000,0.92
27000000,0.92
27100000,0.92
27200000,0.92
27300000,0.92
27400000,0.92
27500000,0.92
27600000,0.92
27700000,0.92
27800000,0.92
27900000,0.92
28000000,0.92
28100000,0.92
28200000,0.92
28300000,0.92
28400000,0.92
28500000,0.92
28600000,0.92
28700000,0.92
28800000,0.92
28900000,0.92
29000000,0.92
29100000,0.92
29200000,0.92
29300000,0.92
29400000,0.92
29500000,0.92
29600000,0.92
29700000,0.92
29800000,0.92
29900000,0.92
30000000,0.92
30100000,0.92
30200000,0.92
30300000,0.92
30400000,0.92
30500000,0.92
30600000,0.92
30700000,0.92
30800000,0.92
30900000,0.92
31000000,0.92
31100000,0.94
31200000,0.94
31300000,0.94
31400000,0.94
31500000,0.94
31600000,0.94
31700000,0.94
31800000,0.94
31900000,0.94
32000000,0.94
32100000,0.94
32200000,0.94
32300000,0.94
32400000,0.94
32500000,0.94
32600000,0.94
32700000,0.94
32800000,0.94
32900000,0.94
33000000,0.94
33100000,0.94
33200000,0.94
33300000,0.94
33400000,0.94
33500000,0.94
33600000,0.94
33700000,0.94
33800000,0.94
33900000,0.94
34000000,0.94
34100000,0.94
34200000,0.94
34300000,0.94
34400000,0.94
34500000,0.94
34600000,0.94
34700000,0.94
34800000,0.94
34900000,0.94
35000000,0.94
35100000,0.94
35200000,0.94
35300000,0.94
35400000,0.94
35500000,0.94
35600000,0.94
35700000,0.94
35800000,0.94
35900000,0.94
36000000,0.94
36100000,0.94
36200000,0.94
36300000,0.94
36400000,0.94
36500000,0.94
36600000,0.94
36700000,0.94
36800000,0.94
36900000,0.94
37000000,0.94
37100000,0.94
37200000,0.94
37300000,0.94
37400000,0.94
37500000,0.94
37600000,0.94
37700000,0.94
37800000,0.94
37900000,0.94
38000000,0.94
38100000,0.94
38200000,0.94
38300000,0.94
38400000,0.94
38500000,0.94
38600000,0.94
38700000,0.94
38800000,0.94
38900000,0.94
39000000,0.94
39100000,0.94
39200000,0.94
39300000,0.94
39400000,0.94
39500000,0.94
39600000,0.94
39700000,0.94
39800000,0.94
39900000,0.94
40000000,0.94
40100000,0.94
40200000,0.94
40300000,0.94
40400000,0.94
40500000,0.94
40600000,0.94
40700000,0.94
40800000,0.94
40900000,0.94
41000000,0.94
41100000,0.94
41200000,0.94
41300000,0.94
41400000,0.94
41500000,0.94
41600000,0.94
41700000,0.94
41800000,0.94
41900000,0.94
42000000,0.94
42100000,0.94
42200000,0.94
42300000,0.94
42400000,0.94
42500000,0.94
42600000,0.94
42700000,0.94
42800000,0.94
42900000,0.94
43000000,0.94
43100000,0.94
43200000,0.94
43300000,0.94
43400000,0.94
43500000,0.94
43600000,0.94
43700000,0.94
43800000,0.94
43900000,0.94
44000000,0.94
44100000,0.94
44200000,0.94
44300000,0.94
44400000,0.94
44500000,0.94
44600000,0.94
44700000,0.94
44800000,0.94
44900000,0.94
45000000,0.94
45100000,0.94
45200000,0.96
45300000,0.96
45400000,0.96
45500000,0.96
45600000,0.96
45700000,0.96
45800000,0.96
45900000,0.96
46000000,0.96
46100000,0.96
46200000,0.96
46300000,0.96
46400000,0.96
46500000,0.96
46600000,0.96
46700000,0.96
46800000,0.96
46900000,0.96
47000000,0.96
47100000,0.96
47200000,0.96
47300000,0.96
47400000,0.96
47500000,0.96
47600000,0.96
47700000,0.96
47800000,0.96
47900000,0.96
48000000,0.96
48100000,0.96
48200000,0.96
48300000,0.96
48400000,0.96
48500000,0.96
48600000,0.96
48700000,0.96
48800000,0.96
48900000,0.96
49000000,0.96
49100000,0.96
49200000,0.96
49300000,0.96
49400000,0.96
49500000,0.96
49600000,0.96
49700000,0.96
49800000,0.96
49900000,0.96
50000000,0.96
50100000,0.96
50200000,0.96
50300000,0.96
50400000,0.96
50500000,0.96
50600000,0.96
50700000,0.96
50800000,0.96
50900000,0.96
51000000,0.96
51100000,0.96
51200000,0.96
51300000,0.96
51400000,0.96
51500000,0.96
51600000,0.96
51700000,0.96
51800000,0.96
51900000,0.96
52000000,0.96
52100000,0.96
52200000,0.96
52300000,0.96
52400000,0.96
52500000,0.96
52600000,0.96
52700000,0.96
52800000,0.96
52900000,0.96
53000000,0.96
53100000,0.96
53200000,0.96
53300000,0.96
53400000,0.96
53500000,0.96
53600000,0.96
53700000,0.96
53800000,0.96
53900000,0.96
54000000,0.96
54100000,0.96
54200000,0.96
54300000,0.96
54400000,0.96
54500000,0.96
54600000,0.96
54700000,0.96
54800000,0.98
54900000,0.98
55000000,0.98
55100000,0.98
55200000,0.98
55300000,0.98
55400000,0.98
55500000,0.98
55600000,0.98
55700000,0.98
55800000,0.98
55900000,0.98
56000000,0.98
56100000,0.98
56200000,0.98
56300000,0.98
56400000,0.98
56500000,0.98
56600000,0.98
56700000,0.98
56800000,0.98
56900000,0.98
57000000,0.98
57100000,0.98
57200000,0.98
57300000,0.98
57400000,0.98
57500000,0.98
57600000,0.98
57700000,0.98
57800000,0.98
57900000,0.98
58000000,0.98
58100000,0.98
58200000,0.98
58300000,0.98
58400000,0.98
58500000,0.98
58600000,0.98
58700000,0.98
58800000,0.98
58900000,0.98
59000000,0.98
59100000,0.98
59200000,0.98
59300000,0.98
59400000,0.98
59500000,0.98
59600000,0.98
59700000,0.98
59800000,0.98
59900000,0.98
60000000,0.98
60100000,0.98
60200000,0.98
60300000,0.98
60400000,0.98
60500000,0.98
60600000,0.98
60700000,0.98
60800000,0.98
60900000,0.98
61000000,0.98
61100000,0.98
61200000,0.98
61300000,0.98
61400000,0.98
61500000,0.98
61600000,0.98
61700000,0.98
61800000,0.98
61900000,0.98
62000000,0.98
62100000,0.98
62200000,0.98
62300000,0.98
62400000,0.98
62500000,0.98
62600000,0.98
62700000,0.98
62800000,0.98
62900000,0.98
63000000,0.98
63100000,0.98
63200000,0.98
63300000,0.98
63400000,0.98
63500000,0.98
63600000,0.98
63700000,0.98
63800000,0.98
63900000,0.98
64000000,0.98
64100000,0.98
64200000,0.98
64300000,0.98
64400000,0.98
64500000,0.98
64600000,0.98
64700000,0.98
64800000,0.98
64900000,0.98
65000000,0.98
65100000,0.98
65200000,0.98
65300000,0.98
65400000,0.98
65500000,0.98
65600000,0.98
65700000,0.98
65800000,0.98
65900000,0.98
66000000,0.98
66100000,0.98
66200000,0.98
66300000,0.98
66400000,0.98
66500000,0.98
66600000,0.98
66700000,0.98
66800000,0.98
66900000,0.98
67000000,0.98
67100000,0.98
67200000,0.98
67300000,0.98
67400000,0.98
67500000,0.98
67600000,0.98
67700000,0.98
67800000,0.98
67900000,0.98
68000000,0.98
68100000,0.98
68200000,0.98
68300000,0.98
68400000,0.98
68500000,0.98
68600000,0.98
68700000,0.98
68800000,0.98
68900000,0.98
69000000,0.98
69100000,0.98
69200000,0.98
69300000,0.98
69400000,0.98
69500000,0.98
69600000,0.98
69700000,0.98
69800000,0.98
69900000,0.98
70000000,0.98
70100000,0.98
70200000,0.98
70300000,0.98
70400000,0.98
70500000,0.98
70600000,0.98
70700000,0.98
70800000,0.98
70900000,0.98
71000000,0.98
71100000,0.98
71200000,0.98
71300000,0.98
71400000,0.98
71500000,0.98
71600000,0.98
71700000,0.98
71800000,0.98
71900000,0.98
72000000,0.98
72100000,0.98
72200000,0.98
72300000,0.98
72400000,0.98
72500000,0.98
72600000,0.98
72700000,0.98
72800000,0.98
72900000,0.98
73000000,0.98
73100000,0.98
73200000,0.98
73300000,0.98
73400000,0.98
73500000,0.98
73600000,0.98
73700000,0.98
73800000,0.98
73900000,0.98
74000000,0.98
74100000,0.98
74200000,0.98
74300000,0.98
74400000,0.98
74500000,0.98
74600000,0.98
74700000,0.98
74800000,0.98
74900000,0.98
75000000,0.98
75100000,0.98
75200000,0.98
75300000,0.98
75400000,0.98
75500000,0.98
75600000,0.98
75700000,0.98
75800000,0.98
75900000,0.98
76000000,0.98
76100000,0.98
76200000,0.98
76300000,0.98
76400000,0.98
76500000,0.98
76600000,0.98
76700000,0.98
76800000,0.98
76900000,0.98
77000000,0.98
77100000,0.98
77200000,0.98
77300000,0.98
77400000,0.98
77500000,0.98
77600000,0.98
77700000,0.98
77800000,0.98
77900000,0.98
78000000,0.98
78100000,0.98
78200000,0.98
78300000,0.98
78400000,0.98
78500000,0.98
78600000,0.98
78700000,0.98
78800000,0.98
78900000,0.98
79000000,0.98
79100000,0.98
79200000,0.98
79300000,0.98
79400000,0.98
79500000,0.98
79600000,0.98
79700000,0.98
79800000,0.98
79900000,0.98
80000000,0.98
80100000,0.98
80200000,0.98
80300000,0.98
80400000,0.98
80500000,0.98
80600000,0.98
80700000,0.98
80800000,0.98
80900000,0.98
81000000,0.98
81100000,0.98
81200000,0.98
81300000,0.98
81400000,0.98
81500000,0.98
81600000,0.98
81700000,0.98
81800000,0.98
81900000,0.98
82000000,0.98
82100000,0.98
82200000,0.98
82300000,0.98
82400000,0.98
82500000,0.98
82600000,0.98
82700000,0.98
82800000,0.98
82900000,0.98
83000000,0.98
83100000,0.98
83200000,0.98
83300000,0.98
83400000,0.98
83500000,0.98
83600000,0.98
83700000,0.98
83800000,0.98
83900000,0.98
84000000,0.98
84100000,0.98
84200000,0.98
84300000,0.98
84400000,0.98
84500000,0.98
84600000,0.98
84700000,0.98
84800000,0.98
84900000,0.98
85000000,0.98
85100000,0.98
85200000,0.98
85300000,0.98
85400000,0.98
85500000,0.98
85600000,0.98
85700000,0.98
85800000,0.98
85900000,0.98
86000000,0.98
86100000,0.98
86200000,0.98
86300000,0.98
86400000,0.98
86500000,0.98
86600000,0.98
86700000,0.98
86800000,0.98
86900000,0.98
87000000,0.98
87100000,0.98
87200000,0.98
87300000,0.98
87400000,0.98
87500000,0.98
87600000,0.98
87700000,0.98
87800000,0.98
87900000,0.98
88000000,0.98
88100000,0.98
88200000,0.98
88300000,0.98
88400000,0.98
88500000,0.98
88600000,0.98
88700000,0.98
88800000,0.98
88900000,0.98
89000000,0.98
89100000,0.98
89200000,0.98
89300000,0.98
89400000,0.98
89500000,0.98
89600000,0.98
89700000,0.98
89800000,0.98
89900000,0.98
90000000,0.98
90100000,0.98
90200000,0.98
90300000,0.98
90400000,0.98
90500000,0.98
90600000,0.98
90700000,0.98
90800000,0.98
90900000,0.98
91000000,0.98
91100000,0.98
91200000,0.98
91300000,0.98
91400000,0.98
91500000,0.98
91600000,0.98
91700000,0.98
91800000,0.98
91900000,0.98
92000000,0.98
92100000,0.98
92200000,0.98
92300000,0.98
92400000,0.98
92500000,0.98
92600000,0.98
92700000,0.98
92800000,0.98
92900000,0.98
93000000,0.98
93100000,0.98
93200000,0.98
93300000,0.98
93400000,0.98
93500000,0.98
93600000,0.98
93700000,0.98
93800000,0.98
93900000,0.98
94000000,0.98
94100000,0.98
94200000,0.98
94300000,0.98
94400000,0.98
94500000,0.98
94600000,0.98
94700000,0.98
94800000,0.98
94900000,0.98
95000000,0.98
95100000,0.98
95200000,0.98
95300000,0.98
95400000,0.98
95500000,0.98
95600000,0.98
95700000,0.98
95800000,0.98
95900000,0.98
96000000,0.98
96100000,0.98
96200000,0.98
96300000,0.98
96400000,0.98
96500000,0.98
96600000,0.98
96700000,0.98
96800000,0.98
96900000,0.98
97000000,0.98
97100000,0.98
97200000,0.98
97300000,0.98
97400000,0.98
97500000,0.98
97600000,0.98
97700000,0.98
97800000,0.98
97900000,0.98
98000000,0.98
98100000,0.98
98200000,0.98
98300000,0.98
98400000,0.98
98500000,0.98
98600000,0.98
98700000,0.98
98800000,0.98
98900000,0.98
99000000,0.98
99100000,0.98
99200000,0.98
99300000,0.98
99400000,0.98
99500000,0.98
99600000,0.98
99700000,0.98
99800000,0.98
99900000,0.98
100000000,0.98

==> csv/Attack/Error_Attacker_Two_Angle/CBG3.csv <==
0,0.0
2,0.12
4,0.23
6,0.35
8,0.44
10,0.52
12,0.59
14,0.64
16,0.68
18,0.71
20,0.74
22,0.77
24,0.78
26,0.79
28,0.8
30,0.82
32,0.83
34,0.84
36,0.85
38,0.85
40,0.86
42,0.86
44,0.87
46,0.87
48,0.88
50,0.88
52,0.89
54,0.89
56,0.9
58,0.9
60,0.91
62,0.91
64,0.91
66,0.92
68,0.92
70,0.93
72,0.93
74,0.93
76,0.94
78,0.94
80,0.94
82,0.95
84,0.95
86,0.95
88,0.95
90,0.95
92,0.95
94,0.96
96,0.96
98,0.96
100,0.96
102,0.96
104,0.97
106,0.97
108,0.97
110,0.97
112,0.97
114,0.97
116,0.97
118,0.97
120,0.98
122,0.98
124,0.98
126,0.98
128,0.98
130,0.98
132,0.98
134,0.98
136,0.98
138,0.98
140,0.98
142,0.98
144,0.98
146,0.98
148,0.98
150,0.99
152,0.99
154,0.99
156,0.99
158,0.99
160,0.99
162,0.99
164,0.99
166,0.99
168,1.0
170,1.0
172,1.0
174,1.0
176,1.0
178,1.0
180,1.0



==> csv/Attack/Error_Attacker_Two_Angle/CBG_T2.csv <==
0,0.0
2,0.2
4,0.35
6,0.49
8,0.59
10,0.66
12,0.71
14,0.74
16,0.77
18,0.79
20,0.81
22,0.82
24,0.83
26,0.84
28,0.85
30,0.86
32,0.87
34,0.87
36,0.88
38,0.88
40,0.89
42,0.89
44,0.9
46,0.9
48,0.9
50,0.91
52,0.91
54,0.91
56,0.92
58,0.92
60,0.92
62,0.93
64,0.93
66,0.93
68,0.93
70,0.94
72,0.94
74,0.94
76,0.94
78,0.94
80,0.95
82,0.95
84,0.95
86,0.95
88,0.95
90,0.96
92,0.96
94,0.96
96,0.96
98,0.96
100,0.96
102,0.97
104,0.97
106,0.97
108,0.97
110,0.97
112,0.97
114,0.97
116,0.98
118,0.98
120,0.98
122,0.98
124,0.98
126,0.98
128,0.98
130,0.98
132,0.98
134,0.98
136,0.98
138,0.98
140,0.99
142,0.99
144,0.99
146,0.99
148,0.99
150,0.99
152,0.99
154,0.99
156,0.99
158,0.99
160,0.99
162,0.99
164,1.0
166,1.0
168,1.0
170,1.0
172,1.0
174,1.0
176,1.0
178,1.0
180,1.0


==> csv/Attack/Error_Attacker_Two_Angle/GeoPing3.csv <==
0,0.0
2,0.1
4,0.2
6,0.27
8,0.33
10,0.39
12,0.45
14,0.49
16,0.54
18,0.58
20,0.6
22,0.64
24,0.66
26,0.68
28,0.7
30,0.71
32,0.73
34,0.75
36,0.76
38,0.77
40,0.78
42,0.79
44,0.8
46,0.8
48,0.81
50,0.82
52,0.84
54,0.85
56,0.86
58,0.87
60,0.88
62,0.89
64,0.9
66,0.9
68,0.9
70,0.91
72,0.91
74,0.91
76,0.91
78,0.92
80,0.92
82,0.92
84,0.92
86,0.92
88,0.92
90,0.93
92,0.93
94,0.94
96,0.94
98,0.94
100,0.94
102,0.94
104,0.94
106,0.94
108,0.94
110,0.95
112,0.95
114,0.95
116,0.96
118,0.96
120,0.96
122,0.96
124,0.97
126,0.97
128,0.97
130,0.97
132,0.97
134,0.97
136,0.98
138,0.98
140,0.98
142,0.98
144,0.98
146,0.98
148,0.98
150,0.99
152,0.99
154,0.99
156,0.99
158,0.99
160,0.99
162,0.99
164,0.99
166,0.99
168,1.0
170,1.0
172,1.0
174,1.0
176,1.0
178,1.0
180,1.0


==> csv/Attack/Error_Attacker_Two_Angle/GeoPing_T2.csv <==
0,0.0
2,0.1
4,0.19
6,0.27
8,0.33
10,0.39
12,0.44
14,0.49
16,0.54
18,0.58
20,0.61
22,0.64
24,0.66
26,0.68
28,0.69
30,0.71
32,0.72
34,0.73
36,0.74
38,0.76
40,0.77
42,0.78
44,0.79
46,0.79
48,0.8
50,0.81
52,0.82
54,0.83
56,0.84
58,0.85
60,0.86
62,0.87
64,0.87
66,0.88
68,0.88
70,0.89
72,0.89
74,0.89
76,0.89
78,0.89
80,0.89
82,0.9
84,0.9
86,0.9
88,0.9
90,0.9
92,0.9
94,0.91
96,0.91
98,0.91
100,0.91
102,0.91
104,0.91
106,0.91
108,0.91
110,0.92
112,0.92
114,0.92
116,0.93
118,0.93
120,0.93
122,0.93
124,0.94
126,0.94
128,0.94
130,0.94
132,0.94
134,0.95
136,0.95
138,0.95
140,0.95
142,0.95
144,0.95
146,0.95
148,0.96
150,0.96
152,0.96
154,0.96
156,0.97
158,0.97
160,0.98
162,0.98
164,0.98
166,0.98
168,0.98
170,0.99
172,0.99
174,1.0
176,1.0
178,1.0
180,1.0


==> csv/Attack/Error_Attacker_Two_Angle/SegPoly3.csv <==
0,0.0
2,0.06
4,0.09
6,0.14
8,0.18
10,0.23
12,0.27
14,0.31
16,0.35
18,0.39
20,0.42
22,0.45
24,0.47
26,0.48
28,0.5
30,0.51
32,0.53
34,0.54
36,0.55
38,0.56
40,0.58
42,0.59
44,0.6
46,0.61
48,0.62
50,0.63
52,0.64
54,0.65
56,0.66
58,0.67
60,0.67
62,0.68
64,0.69
66,0.7
68,0.7
70,0.71
72,0.72
74,0.72
76,0.73
78,0.73
80,0.74
82,0.75
84,0.75
86,0.76
88,0.77
90,0.77
92,0.78
94,0.79
96,0.79
98,0.8
100,0.8
102,0.81
104,0.81
106,0.82
108,0.82
110,0.83
112,0.83
114,0.83
116,0.84
118,0.84
120,0.85
122,0.85
124,0.85
126,0.86
128,0.86
130,0.87
132,0.88
134,0.88
136,0.89
138,0.89
140,0.9
142,0.9
144,0.91
146,0.91
148,0.92
150,0.92
152,0.93
154,0.93
156,0.93
158,0.94
160,0.95
162,0.95
164,0.96
166,0.97
168,0.97
170,0.98
172,0.98
174,0.99
176,1.0
178,1.0
180,1.0

==> csv/Attack/Error_Attacker_Two_Angle/SegPoly_T2.csv <==
0,0.0
2,0.05
4,0.1
6,0.14
8,0.18
10,0.24
12,0.29
14,0.33
16,0.37
18,0.4
20,0.43
22,0.45
24,0.47
26,0.48
28,0.49
30,0.51
32,0.52
34,0.53
36,0.55
38,0.56
40,0.57
42,0.59
44,0.6
46,0.61
48,0.62
50,0.63
52,0.64
54,0.66
56,0.67
58,0.67
60,0.68
62,0.69
64,0.7
66,0.71
68,0.72
70,0.73
72,0.73
74,0.74
76,0.75
78,0.75
80,0.76
82,0.77
84,0.77
86,0.78
88,0.79
90,0.79
92,0.8
94,0.81
96,0.81
98,0.81
100,0.82
102,0.82
104,0.83
106,0.83
108,0.84
110,0.84
112,0.84
114,0.85
116,0.85
118,0.86
120,0.86
122,0.87
124,0.87
126,0.88
128,0.88
130,0.88
132,0.89
134,0.89
136,0.9
138,0.9
140,0.91
142,0.91
144,0.91
146,0.92
148,0.92
150,0.93
152,0.93
154,0.94
156,0.94
158,0.95
160,0.96
162,0.96
164,0.97
166,0.97
168,0.97
170,0.98
172,0.99
174,0.99
176,1.0
178,1.0
180,1.0


==> csv/Attack/Error_Attacker_Two_Area/CBG3.csv <==
0,0.14
100000,0.42
200000,0.5
300000,0.54
400000,0.57
500000,0.59
600000,0.61
700000,0.62
800000,0.63
900000,0.64
1000000,0.65
1100000,0.67
1200000,0.67
1300000,0.68
1400000,0.69
1500000,0.69
1600000,0.7
1700000,0.7
1800000,0.7
1900000,0.71
2000000,0.71
2100000,0.71
2200000,0.72
2300000,0.72
2400000,0.72
2500000,0.73
2600000,0.73
2700000,0.73
2800000,0.74
2900000,0.74
3000000,0.74
3100000,0.74
3200000,0.75
3300000,0.75
3400000,0.75
3500000,0.75
3600000,0.75
3700000,0.76
3800000,0.76
3900000,0.76
4000000,0.76
4100000,0.76
4200000,0.76
4300000,0.77
4400000,0.77
4500000,0.77
4600000,0.77
4700000,0.77
4800000,0.77
4900000,0.77
5000000,0.77
5100000,0.78
5200000,0.78
5300000,0.78
5400000,0.78
5500000,0.78
5600000,0.78
5700000,0.78
5800000,0.78
5900000,0.78
6000000,0.78
6100000,0.79
6200000,0.79
6300000,0.79
6400000,0.79
6500000,0.79
6600000,0.79
6700000,0.79
6800000,0.79
6900000,0.79
7000000,0.79
7100000,0.79
7200000,0.79
7300000,0.8
7400000,0.8
7500000,0.8
7600000,0.8
7700000,0.8
7800000,0.8
7900000,0.8
8000000,0.8
8100000,0.8
8200000,0.8
8300000,0.8
8400000,0.8
8500000,0.81
8600000,0.81
8700000,0.81
8800000,0.81
8900000,0.81
9000000,0.81
9100000,0.81
9200000,0.81
9300000,0.81
9400000,0.81
9500000,0.81
9600000,0.81
9700000,0.81
9800000,0.81
9900000,0.81
10000000,0.81
10100000,0.81
10200000,0.81
10300000,0.82
10400000,0.82
10500000,0.82
10600000,0.82
10700000,0.82
10800000,0.82
10900000,0.82
11000000,0.82
11100000,0.82
11200000,0.82
11300000,0.83
11400000,0.83
11500000,0.83
11600000,0.83
11700000,0.83
11800000,0.83
11900000,0.83
12000000,0.83
12100000,0.83
12200000,0.83
12300000,0.83
12400000,0.83
12500000,0.83
12600000,0.83
12700000,0.83
12800000,0.83
12900000,0.83
13000000,0.84
13100000,0.84
13200000,0.84
13300000,0.84
13400000,0.84
13500000,0.84
13600000,0.84
13700000,0.84
13800000,0.84
13900000,0.84
14000000,0.84
14100000,0.84
14200000,0.84
14300000,0.84
14400000,0.84
14500000,0.84
14600000,0.84
14700000,0.84
14800000,0.84
14900000,0.84
15000000,0.84
15100000,0.84
15200000,0.84
15300000,0.85
15400000,0.85
15500000,0.85
15600000,0.85
15700000,0.85
15800000,0.85
15900000,0.85
16000000,0.85
16100000,0.85
16200000,0.85
16300000,0.85
16400000,0.85
16500000,0.85
16600000,0.85
16700000,0.85
16800000,0.85
16900000,0.85
17000000,0.86
17100000,0.86
17200000,0.86
17300000,0.86
17400000,0.86
17500000,0.86
17600000,0.86
17700000,0.86
17800000,0.86
17900000,0.86
18000000,0.86
18100000,0.86
18200000,0.86
18300000,0.86
18400000,0.86
18500000,0.86
18600000,0.86
18700000,0.86
18800000,0.86
18900000,0.86
19000000,0.87
19100000,0.87
19200000,0.87
19300000,0.87
19400000,0.87
19500000,0.87
19600000,0.87
19700000,0.87
19800000,0.87
19900000,0.87
20000000,0.87
20100000,0.87
20200000,0.87
20300000,0.87
20400000,0.87
20500000,0.87
20600000,0.87
20700000,0.87
20800000,0.87
20900000,0.87
21000000,0.87
21100000,0.87
21200000,0.87
21300000,0.87
21400000,0.87
21500000,0.87
21600000,0.87
21700000,0.87
21800000,0.87
21900000,0.88
22000000,0.88
22100000,0.88
22200000,0.88
22300000,0.88
22400000,0.88
22500000,0.88
22600000,0.88
22700000,0.88
22800000,0.88
22900000,0.88
23000000,0.88
23100000,0.88
23200000,0.88
23300000,0.88
23400000,0.88
23500000,0.88
23600000,0.88
23700000,0.88
23800000,0.88
23900000,0.88
24000000,0.88
24100000,0.88
24200000,0.88
24300000,0.88
24400000,0.88
24500000,0.88
24600000,0.88
24700000,0.88
24800000,0.88
24900000,0.88
25000000,0.88
25100000,0.88
25200000,0.88
25300000,0.88
25400000,0.88
25500000,0.88
25600000,0.88
25700000,0.88
25800000,0.88
25900000,0.88
26000000,0.88
26100000,0.89
26200000,0.89
26300000,0.89
26400000,0.89
26500000,0.89
26600000,0.89
26700000,0.89
26800000,0.89
26900000,0.89
27000000,0.89
27100000,0.89
27200000,0.89
27300000,0.89
27400000,0.89
27500000,0.89
27600000,0.89
27700000,0.89
27800000,0.89
27900000,0.89
28000000,0.89
28100000,0.89
28200000,0.89
28300000,0.89
28400000,0.89
28500000,0.89
28600000,0.89
28700000,0.89
28800000,0.89
28900000,0.89
29000000,0.89
29100000,0.89
29200000,0.89
29300000,0.89
29400000,0.89
29500000,0.89
29600000,0.89
29700000,0.89
29800000,0.89
29900000,0.89
30000000,0.89
30100000,0.89
30200000,0.89
30300000,0.89
30400000,0.89
30500000,0.89
30600000,0.89
30700000,0.89
30800000,0.89
30900000,0.89
31000000,0.89
31100000,0.89
31200000,0.89
31300000,0.89
31400000,0.89
31500000,0.89
31600000,0.89
31700000,0.89
31800000,0.89
31900000,0.89
32000000,0.89
32100000,0.89
32200000,0.89
32300000,0.89
32400000,0.89
32500000,0.89
32600000,0.89
32700000,0.89
32800000,0.89
32900000,0.89
33000000,0.89
33100000,0.89
33200000,0.89
33300000,0.89
33400000,0.89
33500000,0.89
33600000,0.89
33700000,0.89
33800000,0.89
33900000,0.89
34000000,0.89
34100000,0.89
34200000,0.89
34300000,0.89
34400000,0.89
34500000,0.89
34600000,0.89
34700000,0.89
34800000,0.89
34900000,0.89
35000000,0.89
35100000,0.89
35200000,0.89
35300000,0.89
35400000,0.89
35500000,0.89
35600000,0.9
35700000,0.9
35800000,0.9
35900000,0.9
36000000,0.9
36100000,0.9
36200000,0.9
36300000,0.9
36400000,0.9
36500000,0.9
36600000,0.9
36700000,0.9
36800000,0.9
36900000,0.9
37000000,0.9
37100000,0.9
37200000,0.9
37300000,0.9
37400000,0.9
37500000,0.9
37600000,0.9
37700000,0.9
37800000,0.9
37900000,0.9
38000000,0.9
38100000,0.9
38200000,0.9
38300000,0.9
38400000,0.9
38500000,0.9
38600000,0.9
38700000,0.9
38800000,0.9
38900000,0.9
39000000,0.9
39100000,0.9
39200000,0.9
39300000,0.9
39400000,0.9
39500000,0.9
39600000,0.9
39700000,0.9
39800000,0.9
39900000,0.9
40000000,0.9
40100000,0.9
40200000,0.9
40300000,0.9
40400000,0.9
40500000,0.9
40600000,0.9
40700000,0.9
40800000,0.9
40900000,0.9
41000000,0.9
41100000,0.9
41200000,0.9
41300000,0.9
41400000,0.9
41500000,0.9
41600000,0.9
41700000,0.9
41800000,0.9
41900000,0.9
42000000,0.9
42100000,0.9
42200000,0.9
42300000,0.9
42400000,0.91
42500000,0.91
42600000,0.91
42700000,0.91
42800000,0.91
42900000,0.91
43000000,0.91
43100000,0.91
43200000,0.91
43300000,0.91
43400000,0.91
43500000,0.91
43600000,0.91
43700000,0.91
43800000,0.91
43900000,0.91
44000000,0.91
44100000,0.91
44200000,0.91
44300000,0.91
44400000,0.91
44500000,0.91
44600000,0.91
44700000,0.91
44800000,0.91
44900000,0.91
45000000,0.91
45100000,0.91
45200000,0.91
45300000,0.91
45400000,0.91
45500000,0.91
45600000,0.91
45700000,0.91
45800000,0.91
45900000,0.91
46000000,0.91
46100000,0.91
46200000,0.91
46300000,0.91
46400000,0.91
46500000,0.91
46600000,0.91
46700000,0.91
46800000,0.91
46900000,0.91
47000000,0.91
47100000,0.91
47200000,0.91
47300000,0.91
47400000,0.91
47500000,0.91
47600000,0.91
47700000,0.91
47800000,0.91
47900000,0.91
48000000,0.91
48100000,0.91
48200000,0.91
48300000,0.91
48400000,0.91
48500000,0.91
48600000,0.91
48700000,0.91
48800000,0.91
48900000,0.91
49000000,0.91
49100000,0.91
49200000,0.91
49300000,0.91
49400000,0.91
49500000,0.91
49600000,0.91
49700000,0.91
49800000,0.91
49900000,0.91
50000000,0.91
50100000,0.91
50200000,0.91
50300000,0.91
50400000,0.91
50500000,0.91
50600000,0.91
50700000,0.91
50800000,0.91
50900000,0.91
51000000,0.91
51100000,0.91
51200000,0.91
51300000,0.91
51400000,0.91
51500000,0.91
51600000,0.91
51700000,0.91
51800000,0.91
51900000,0.91
52000000,0.91
52100000,0.91
52200000,0.91
52300000,0.91
52400000,0.91
52500000,0.91
52600000,0.91
52700000,0.91
52800000,0.91
52900000,0.91
53000000,0.91
53100000,0.91
53200000,0.91
53300000,0.91
53400000,0.91
53500000,0.91
53600000,0.91
53700000,0.91
53800000,0.91
53900000,0.92
54000000,0.92
54100000,0.92
54200000,0.92
54300000,0.92
54400000,0.92
54500000,0.92
54600000,0.92
54700000,0.92
54800000,0.92
54900000,0.92
55000000,0.92
55100000,0.92
55200000,0.92
55300000,0.92
55400000,0.92
55500000,0.92
55600000,0.92
55700000,0.92
55800000,0.92
55900000,0.92
56000000,0.92
56100000,0.92
56200000,0.92
56300000,0.92
56400000,0.92
56500000,0.92
56600000,0.92
56700000,0.92
56800000,0.92
56900000,0.92
57000000,0.92
57100000,0.92
57200000,0.92
57300000,0.92
57400000,0.92
57500000,0.92
57600000,0.92
57700000,0.92
57800000,0.92
57900000,0.92
58000000,0.92
58100000,0.92
58200000,0.92
58300000,0.92
58400000,0.92
58500000,0.92
58600000,0.92
58700000,0.92
58800000,0.92
58900000,0.92
59000000,0.92
59100000,0.92
59200000,0.92
59300000,0.92
59400000,0.92
59500000,0.92
59600000,0.92
59700000,0.92
59800000,0.92
59900000,0.92
60000000,0.92
60100000,0.92
60200000,0.92
60300000,0.92
60400000,0.92
60500000,0.92
60600000,0.92
60700000,0.92
60800000,0.92
60900000,0.92
61000000,0.92
61100000,0.92
61200000,0.92
61300000,0.92
61400000,0.92
61500000,0.92
61600000,0.92
61700000,0.92
61800000,0.92
61900000,0.92
62000000,0.92
62100000,0.92
62200000,0.92
62300000,0.92
62400000,0.92
62500000,0.92
62600000,0.92
62700000,0.92
62800000,0.92
62900000,0.92
63000000,0.92
63100000,0.92
63200000,0.92
63300000,0.92
63400000,0.92
63500000,0.92
63600000,0.92
63700000,0.92
63800000,0.92
63900000,0.92
64000000,0.92
64100000,0.92
64200000,0.92
64300000,0.92
64400000,0.92
64500000,0.92
64600000,0.92
64700000,0.92
64800000,0.92
64900000,0.92
65000000,0.92
65100000,0.92
65200000,0.92
65300000,0.92
65400000,0.92
65500000,0.92
65600000,0.92
65700000,0.92
65800000,0.92
65900000,0.93
66000000,0.93
66100000,0.93
66200000,0.93
66300000,0.93
66400000,0.93
66500000,0.93
66600000,0.93
66700000,0.93
66800000,0.93
66900000,0.93
67000000,0.93
67100000,0.93
67200000,0.93
67300000,0.93
67400000,0.93
67500000,0.93
67600000,0.93
67700000,0.93
67800000,0.93
67900000,0.93
68000000,0.93
68100000,0.93
68200000,0.93
68300000,0.93
68400000,0.93
68500000,0.93
68600000,0.93
68700000,0.93
68800000,0.93
68900000,0.93
69000000,0.93
69100000,0.93
69200000,0.93
69300000,0.93
69400000,0.93
69500000,0.93
69600000,0.93
69700000,0.93
69800000,0.93
69900000,0.93
70000000,0.93
70100000,0.93
70200000,0.93
70300000,0.93
70400000,0.93
70500000,0.93
70600000,0.93
70700000,0.93
70800000,0.93
70900000,0.93
71000000,0.93
71100000,0.93
71200000,0.93
71300000,0.93
71400000,0.93
71500000,0.93
71600000,0.93
71700000,0.93
71800000,0.93
71900000,0.93
72000000,0.93
72100000,0.93
72200000,0.93
72300000,0.93
72400000,0.93
72500000,0.93
72600000,0.93
72700000,0.93
72800000,0.93
72900000,0.93
73000000,0.93
73100000,0.93
73200000,0.93
73300000,0.93
73400000,0.93
73500000,0.93
73600000,0.93
73700000,0.93
73800000,0.93
73900000,0.93
74000000,0.93
74100000,0.93
74200000,0.93
74300000,0.93
74400000,0.93
74500000,0.93
74600000,0.93
74700000,0.93
74800000,0.93
74900000,0.93
75000000,0.93
75100000,0.93
75200000,0.93
75300000,0.93
75400000,0.93
75500000,0.93
75600000,0.93
75700000,0.93
75800000,0.93
75900000,0.93
76000000,0.93
76100000,0.93
76200000,0.93
76300000,0.93
76400000,0.93
76500000,0.93
76600000,0.93
76700000,0.93
76800000,0.93
76900000,0.93
77000000,0.93
77100000,0.93
77200000,0.94
77300000,0.94
77400000,0.94
77500000,0.94
77600000,0.94
77700000,0.94
77800000,0.94
77900000,0.94
78000000,0.94
78100000,0.94
78200000,0.94
78300000,0.94
78400000,0.94
78500000,0.94
78600000,0.94
78700000,0.94
78800000,0.94
78900000,0.94
79000000,0.94
79100000,0.94
79200000,0.94
79300000,0.94
79400000,0.94
79500000,0.94
79600000,0.94
79700000,0.94
79800000,0.94
79900000,0.94
80000000,0.94
80100000,0.94
80200000,0.94
80300000,0.94
80400000,0.94
80500000,0.94
80600000,0.94
80700000,0.94
80800000,0.94
80900000,0.94
81000000,0.94
81100000,0.94
81200000,0.94
81300000,0.94
81400000,0.94
81500000,0.94
81600000,0.94
81700000,0.94
81800000,0.94
81900000,0.94
82000000,0.94
82100000,0.94
82200000,0.94
82300000,0.94
82400000,0.94
82500000,0.94
82600000,0.94
82700000,0.94
82800000,0.94
82900000,0.94
83000000,0.94
83100000,0.94
83200000,0.94
83300000,0.94
83400000,0.94
83500000,0.94
83600000,0.94
83700000,0.94
83800000,0.94
83900000,0.94
84000000,0.94
84100000,0.94
84200000,0.94
84300000,0.94
84400000,0.94
84500000,0.94
84600000,0.94
84700000,0.94
84800000,0.94
84900000,0.94
85000000,0.94
85100000,0.94
85200000,0.94
85300000,0.94
85400000,0.94
85500000,0.94
85600000,0.94
85700000,0.94
85800000,0.94
85900000,0.94
86000000,0.94
86100000,0.94
86200000,0.94
86300000,0.94
86400000,0.94
86500000,0.94
86600000,0.94
86700000,0.94
86800000,0.95
86900000,0.95
87000000,0.95
87100000,0.95
87200000,0.95
87300000,0.95
87400000,0.95
87500000,0.95
87600000,0.95
87700000,0.95
87800000,0.95
87900000,0.95
88000000,0.95
88100000,0.95
88200000,0.95
88300000,0.95
88400000,0.95
88500000,0.95
88600000,0.95
88700000,0.95
88800000,0.95
88900000,0.95
89000000,0.95
89100000,0.95
89200000,0.95
89300000,0.95
89400000,0.95
89500000,0.95
89600000,0.95
89700000,0.95
89800000,0.95
89900000,0.95
90000000,0.95
90100000,0.95
90200000,0.95
90300000,0.95
90400000,0.95
90500000,0.95
90600000,0.95
90700000,0.95
90800000,0.95
90900000,0.95
91000000,0.95
91100000,0.95
91200000,0.95
91300000,0.95
91400000,0.95
91500000,0.95
91600000,0.95
91700000,0.95
91800000,0.95
91900000,0.95
92000000,0.95
92100000,0.95
92200000,0.95
92300000,0.95
92400000,0.95
92500000,0.95
92600000,0.95
92700000,0.95
92800000,0.95
92900000,0.95
93000000,0.95
93100000,0.95
93200000,0.95
93300000,0.95
93400000,0.95
93500000,0.95
93600000,0.95
93700000,0.95
93800000,0.95
93900000,0.95
94000000,0.95
94100000,0.95
94200000,0.95
94300000,0.95
94400000,0.95
94500000,0.95
94600000,0.95
94700000,0.95
94800000,0.95
94900000,0.95
95000000,0.95
95100000,0.95
95200000,0.95
95300000,0.95
95400000,0.95
95500000,0.95
95600000,0.95
95700000,0.95
95800000,0.95
95900000,0.95
96000000,0.95
96100000,0.95
96200000,0.95
96300000,0.95
96400000,0.95
96500000,0.95
96600000,0.95
96700000,0.95
96800000,0.95
96900000,0.95
97000000,0.95
97100000,0.95
97200000,0.95
97300000,0.95
97400000,0.95
97500000,0.95
97600000,0.95
97700000,0.95
97800000,0.95
97900000,0.95
98000000,0.95
98100000,0.95
98200000,0.95
98300000,0.95
98400000,0.95
98500000,0.95
98600000,0.96
98700000,0.96
98800000,0.96
98900000,0.96
99000000,0.96
99100000,0.96
99200000,0.96
99300000,0.96
99400000,0.96
99500000,0.96
99600000,0.96
99700000,0.96
99800000,0.96
99900000,0.96
100000000,0.96

==> csv/Attack/Error_Attacker_Two_Area/CBG_T2.csv <==
0,0.13
100000,0.5
200000,0.58
300000,0.64
400000,0.67
500000,0.69
600000,0.7
700000,0.72
800000,0.73
900000,0.73
1000000,0.74
1100000,0.75
1200000,0.76
1300000,0.76
1400000,0.77
1500000,0.77
1600000,0.78
1700000,0.78
1800000,0.79
1900000,0.79
2000000,0.79
2100000,0.8
2200000,0.8
2300000,0.81
2400000,0.81
2500000,0.81
2600000,0.81
2700000,0.82
2800000,0.82
2900000,0.82
3000000,0.82
3100000,0.82
3200000,0.82
3300000,0.83
3400000,0.83
3500000,0.83
3600000,0.83
3700000,0.83
3800000,0.84
3900000,0.84
4000000,0.84
4100000,0.84
4200000,0.84
4300000,0.84
4400000,0.84
4500000,0.84
4600000,0.84
4700000,0.84
4800000,0.85
4900000,0.85
5000000,0.85
5100000,0.85
5200000,0.85
5300000,0.85
5400000,0.85
5500000,0.85
5600000,0.85
5700000,0.85
5800000,0.85
5900000,0.85
6000000,0.85
6100000,0.85
6200000,0.85
6300000,0.86
6400000,0.86
6500000,0.86
6600000,0.86
6700000,0.86
6800000,0.86
6900000,0.86
7000000,0.86
7100000,0.86
7200000,0.86
7300000,0.86
7400000,0.86
7500000,0.86
7600000,0.86
7700000,0.86
7800000,0.86
7900000,0.86
8000000,0.86
8100000,0.86
8200000,0.86
8300000,0.86
8400000,0.86
8500000,0.87
8600000,0.87
8700000,0.87
8800000,0.87
8900000,0.87
9000000,0.87
9100000,0.87
9200000,0.87
9300000,0.87
9400000,0.87
9500000,0.87
9600000,0.87
9700000,0.87
9800000,0.87
9900000,0.87
10000000,0.87
10100000,0.87
10200000,0.87
10300000,0.87
10400000,0.87
10500000,0.87
10600000,0.88
10700000,0.88
10800000,0.88
10900000,0.88
11000000,0.88
11100000,0.88
11200000,0.88
11300000,0.88
11400000,0.88
11500000,0.88
11600000,0.88
11700000,0.88
11800000,0.88
11900000,0.88
12000000,0.88
12100000,0.88
12200000,0.88
12300000,0.88
12400000,0.88
12500000,0.88
12600000,0.88
12700000,0.88
12800000,0.88
12900000,0.88
13000000,0.88
13100000,0.88
13200000,0.88
13300000,0.88
13400000,0.89
13500000,0.89
13600000,0.89
13700000,0.89
13800000,0.89
13900000,0.89
14000000,0.89
14100000,0.89
14200000,0.89
14300000,0.89
14400000,0.89
14500000,0.89
14600000,0.89
14700000,0.89
14800000,0.89
14900000,0.89
15000000,0.89
15100000,0.89
15200000,0.89
15300000,0.89
15400000,0.89
15500000,0.89
15600000,0.89
15700000,0.89
15800000,0.89
15900000,0.89
16000000,0.89
16100000,0.89
16200000,0.89
16300000,0.89
16400000,0.9
16500000,0.9
16600000,0.9
16700000,0.9
16800000,0.9
16900000,0.9
17000000,0.9
17100000,0.9
17200000,0.9
17300000,0.9
17400000,0.9
17500000,0.9
17600000,0.9
17700000,0.9
17800000,0.9
17900000,0.9
18000000,0.9
18100000,0.9
18200000,0.9
18300000,0.9
18400000,0.9
18500000,0.9
18600000,0.9
18700000,0.9
18800000,0.9
18900000,0.9
19000000,0.9
19100000,0.9
19200000,0.9
19300000,0.91
19400000,0.91
19500000,0.91
19600000,0.91
19700000,0.91
19800000,0.91
19900000,0.91
20000000,0.91
20100000,0.91
20200000,0.91
20300000,0.91
20400000,0.91
20500000,0.91
20600000,0.91
20700000,0.91
20800000,0.91
20900000,0.91
21000000,0.91
21100000,0.91
21200000,0.91
21300000,0.91
21400000,0.91
21500000,0.91
21600000,0.91
21700000,0.91
21800000,0.91
21900000,0.91
22000000,0.91
22100000,0.91
22200000,0.91
22300000,0.91
22400000,0.91
22500000,0.91
22600000,0.91
22700000,0.91
22800000,0.91
22900000,0.91
23000000,0.91
23100000,0.91
23200000,0.91
23300000,0.91
23400000,0.91
23500000,0.91
23600000,0.91
23700000,0.91
23800000,0.91
23900000,0.91
24000000,0.91
24100000,0.91
24200000,0.91
24300000,0.91
24400000,0.91
24500000,0.91
24600000,0.91
24700000,0.91
24800000,0.91
24900000,0.91
25000000,0.91
25100000,0.91
25200000,0.91
25300000,0.91
25400000,0.91
25500000,0.91
25600000,0.91
25700000,0.91
25800000,0.91
25900000,0.91
26000000,0.91
26100000,0.91
26200000,0.91
26300000,0.91
26400000,0.91
26500000,0.91
26600000,0.92
26700000,0.92
26800000,0.92
26900000,0.92
27000000,0.92
27100000,0.92
27200000,0.92
27300000,0.92
27400000,0.92
27500000,0.92
27600000,0.92
27700000,0.92
27800000,0.92
27900000,0.92
28000000,0.92
28100000,0.92
28200000,0.92
28300000,0.92
28400000,0.92
28500000,0.92
28600000,0.92
28700000,0.92
28800000,0.92
28900000,0.92
29000000,0.92
29100000,0.92
29200000,0.92
29300000,0.92
29400000,0.92
29500000,0.92
29600000,0.92
29700000,0.92
29800000,0.92
29900000,0.92
30000000,0.92
30100000,0.92
30200000,0.92
30300000,0.92
30400000,0.92
30500000,0.92
30600000,0.92
30700000,0.92
30800000,0.92
30900000,0.92
31000000,0.92
31100000,0.92
31200000,0.92
31300000,0.92
31400000,0.92
31500000,0.92
31600000,0.92
31700000,0.92
31800000,0.92
31900000,0.92
32000000,0.92
32100000,0.92
32200000,0.92
32300000,0.92
32400000,0.92
32500000,0.92
32600000,0.92
32700000,0.92
32800000,0.92
32900000,0.92
33000000,0.92
33100000,0.92
33200000,0.93
33300000,0.93
33400000,0.93
33500000,0.93
33600000,0.93
33700000,0.93
33800000,0.93
33900000,0.93
34000000,0.93
34100000,0.93
34200000,0.93
34300000,0.93
34400000,0.93
34500000,0.93
34600000,0.93
34700000,0.93
34800000,0.93
34900000,0.93
35000000,0.93
35100000,0.93
35200000,0.93
35300000,0.93
35400000,0.93
35500000,0.93
35600000,0.93
35700000,0.93
35800000,0.93
35900000,0.93
36000000,0.93
36100000,0.93
36200000,0.93
36300000,0.93
36400000,0.93
36500000,0.93
36600000,0.93
36700000,0.93
36800000,0.93
36900000,0.93
37000000,0.93
37100000,0.93
37200000,0.93
37300000,0.93
37400000,0.93
37500000,0.93
37600000,0.93
37700000,0.93
37800000,0.93
37900000,0.93
38000000,0.93
38100000,0.93
38200000,0.93
38300000,0.93
38400000,0.93
38500000,0.93
38600000,0.93
38700000,0.93
38800000,0.93
38900000,0.93
39000000,0.93
39100000,0.93
39200000,0.93
39300000,0.93
39400000,0.93
39500000,0.93
39600000,0.93
39700000,0.93
39800000,0.93
39900000,0.93
40000000,0.93
40100000,0.93
40200000,0.93
40300000,0.93
40400000,0.93
40500000,0.93
40600000,0.93
40700000,0.93
40800000,0.93
40900000,0.93
41000000,0.93
41100000,0.93
41200000,0.93
41300000,0.93
41400000,0.93
41500000,0.93
41600000,0.93
41700000,0.93
41800000,0.93
41900000,0.93
42000000,0.93
42100000,0.93
42200000,0.93
42300000,0.93
42400000,0.94
42500000,0.94
42600000,0.94
42700000,0.94
42800000,0.94
42900000,0.94
43000000,0.94
43100000,0.94
43200000,0.94
43300000,0.94
43400000,0.94
43500000,0.94
43600000,0.94
43700000,0.94
43800000,0.94
43900000,0.94
44000000,0.94
44100000,0.94
44200000,0.94
44300000,0.94
44400000,0.94
44500000,0.94
44600000,0.94
44700000,0.94
44800000,0.94
44900000,0.94
45000000,0.94
45100000,0.94
45200000,0.94
45300000,0.94
45400000,0.94
45500000,0.94
45600000,0.94
45700000,0.94
45800000,0.94
45900000,0.94
46000000,0.94
46100000,0.94
46200000,0.94
46300000,0.94
46400000,0.94
46500000,0.94
46600000,0.94
46700000,0.94
46800000,0.94
46900000,0.94
47000000,0.94
47100000,0.94
47200000,0.94
47300000,0.94
47400000,0.94
47500000,0.94
47600000,0.94
47700000,0.94
47800000,0.94
47900000,0.94
48000000,0.94
48100000,0.94
48200000,0.94
48300000,0.94
48400000,0.94
48500000,0.94
48600000,0.94
48700000,0.94
48800000,0.94
48900000,0.94
49000000,0.94
49100000,0.94
49200000,0.94
49300000,0.94
49400000,0.94
49500000,0.94
49600000,0.94
49700000,0.94
49800000,0.94
49900000,0.94
50000000,0.94
50100000,0.94
50200000,0.94
50300000,0.94
50400000,0.94
50500000,0.94
50600000,0.94
50700000,0.94
50800000,0.94
50900000,0.94
51000000,0.94
51100000,0.94
51200000,0.94
51300000,0.95
51400000,0.95
51500000,0.95
51600000,0.95
51700000,0.95
51800000,0.95
51900000,0.95
52000000,0.95
52100000,0.95
52200000,0.95
52300000,0.95
52400000,0.95
52500000,0.95
52600000,0.95
52700000,0.95
52800000,0.95
52900000,0.95
53000000,0.95
53100000,0.95
53200000,0.95
53300000,0.95
53400000,0.95
53500000,0.95
53600000,0.95
53700000,0.95
53800000,0.95
53900000,0.95
54000000,0.95
54100000,0.95
54200000,0.95
54300000,0.95
54400000,0.95
54500000,0.95
54600000,0.95
54700000,0.95
54800000,0.95
54900000,0.95
55000000,0.95
55100000,0.95
55200000,0.95
55300000,0.95
55400000,0.95
55500000,0.95
55600000,0.95
55700000,0.95
55800000,0.95
55900000,0.95
56000000,0.95
56100000,0.95
56200000,0.95
56300000,0.95
56400000,0.95
56500000,0.95
56600000,0.95
56700000,0.95
56800000,0.95
56900000,0.95
57000000,0.95
57100000,0.95
57200000,0.95
57300000,0.95
57400000,0.95
57500000,0.95
57600000,0.95
57700000,0.95
57800000,0.95
57900000,0.95
58000000,0.95
58100000,0.95
58200000,0.95
58300000,0.95
58400000,0.95
58500000,0.95
58600000,0.95
58700000,0.95
58800000,0.95
58900000,0.95
59000000,0.95
59100000,0.95
59200000,0.95
59300000,0.95
59400000,0.95
59500000,0.95
59600000,0.95
59700000,0.95
59800000,0.95
59900000,0.95
60000000,0.95
60100000,0.95
60200000,0.95
60300000,0.95
60400000,0.95
60500000,0.95
60600000,0.95
60700000,0.95
60800000,0.95
60900000,0.95
61000000,0.95
61100000,0.95
61200000,0.95
61300000,0.95
61400000,0.95
61500000,0.95
61600000,0.95
61700000,0.95
61800000,0.95
61900000,0.95
62000000,0.95
62100000,0.95
62200000,0.95
62300000,0.95
62400000,0.95
62500000,0.95
62600000,0.95
62700000,0.95
62800000,0.95
62900000,0.95
63000000,0.95
63100000,0.95
63200000,0.95
63300000,0.95
63400000,0.95
63500000,0.95
63600000,0.95
63700000,0.95
63800000,0.95
63900000,0.95
64000000,0.95
64100000,0.95
64200000,0.95
64300000,0.95
64400000,0.95
64500000,0.95
64600000,0.95
64700000,0.95
64800000,0.95
64900000,0.95
65000000,0.95
65100000,0.95
65200000,0.95
65300000,0.95
65400000,0.95
65500000,0.95
65600000,0.95
65700000,0.95
65800000,0.95
65900000,0.95
66000000,0.95
66100000,0.95
66200000,0.95
66300000,0.95
66400000,0.95
66500000,0.95
66600000,0.95
66700000,0.95
66800000,0.96
66900000,0.96
67000000,0.96
67100000,0.96
67200000,0.96
67300000,0.96
67400000,0.96
67500000,0.96
67600000,0.96
67700000,0.96
67800000,0.96
67900000,0.96
68000000,0.96
68100000,0.96
68200000,0.96
68300000,0.96
68400000,0.96
68500000,0.96
68600000,0.96
68700000,0.96
68800000,0.96
68900000,0.96
69000000,0.96
69100000,0.96
69200000,0.96
69300000,0.96
69400000,0.96
69500000,0.96
69600000,0.96
69700000,0.96
69800000,0.96
69900000,0.96
70000000,0.96
70100000,0.96
70200000,0.96
70300000,0.96
70400000,0.96
70500000,0.96
70600000,0.96
70700000,0.96
70800000,0.96
70900000,0.96
71000000,0.96
71100000,0.96
71200000,0.96
71300000,0.96
71400000,0.96
71500000,0.96
71600000,0.96
71700000,0.96
71800000,0.96
71900000,0.96
72000000,0.96
72100000,0.96
72200000,0.96
72300000,0.96
72400000,0.96
72500000,0.96
72600000,0.96
72700000,0.96
72800000,0.96
72900000,0.96
73000000,0.96
73100000,0.96
73200000,0.96
73300000,0.96
73400000,0.96
73500000,0.96
73600000,0.96
73700000,0.96
73800000,0.96
73900000,0.96
74000000,0.96
74100000,0.96
74200000,0.96
74300000,0.96
74400000,0.96
74500000,0.96
74600000,0.96
74700000,0.96
74800000,0.96
74900000,0.96
75000000,0.96
75100000,0.96
75200000,0.96
75300000,0.96
75400000,0.96
75500000,0.96
75600000,0.96
75700000,0.96
75800000,0.96
75900000,0.96
76000000,0.96
76100000,0.96
76200000,0.96
76300000,0.96
76400000,0.96
76500000,0.96
76600000,0.96
76700000,0.96
76800000,0.96
76900000,0.96
77000000,0.96
77100000,0.96
77200000,0.96
77300000,0.96
77400000,0.96
77500000,0.96
77600000,0.96
77700000,0.96
77800000,0.96
77900000,0.96
78000000,0.96
78100000,0.96
78200000,0.96
78300000,0.96
78400000,0.96
78500000,0.96
78600000,0.96
78700000,0.96
78800000,0.96
78900000,0.96
79000000,0.96
79100000,0.96
79200000,0.96
79300000,0.96
79400000,0.96
79500000,0.96
79600000,0.96
79700000,0.96
79800000,0.96
79900000,0.96
80000000,0.96
80100000,0.96
80200000,0.96
80300000,0.96
80400000,0.96
80500000,0.96
80600000,0.96
80700000,0.96
80800000,0.96
80900000,0.96
81000000,0.96
81100000,0.96
81200000,0.96
81300000,0.96
81400000,0.97
81500000,0.97
81600000,0.97
81700000,0.97
81800000,0.97
81900000,0.97
82000000,0.97
82100000,0.97
82200000,0.97
82300000,0.97
82400000,0.97
82500000,0.97
82600000,0.97
82700000,0.97
82800000,0.97
82900000,0.97
83000000,0.97
83100000,0.97
83200000,0.97
83300000,0.97
83400000,0.97
83500000,0.97
83600000,0.97
83700000,0.97
83800000,0.97
83900000,0.97
84000000,0.97
84100000,0.97
84200000,0.97
84300000,0.97
84400000,0.97
84500000,0.97
84600000,0.97
84700000,0.97
84800000,0.97
84900000,0.97
85000000,0.97
85100000,0.97
85200000,0.97
85300000,0.97
85400000,0.97
85500000,0.97
85600000,0.97
85700000,0.97
85800000,0.97
85900000,0.97
86000000,0.97
86100000,0.97
86200000,0.97
86300000,0.97
86400000,0.97
86500000,0.97
86600000,0.97
86700000,0.97
86800000,0.97
86900000,0.97
87000000,0.97
87100000,0.97
87200000,0.97
87300000,0.97
87400000,0.97
87500000,0.97
87600000,0.97
87700000,0.97
87800000,0.97
87900000,0.97
88000000,0.97
88100000,0.97
88200000,0.97
88300000,0.97
88400000,0.97
88500000,0.97
88600000,0.97
88700000,0.97
88800000,0.97
88900000,0.97
89000000,0.97
89100000,0.97
89200000,0.97
89300000,0.97
89400000,0.97
89500000,0.97
89600000,0.97
89700000,0.97
89800000,0.97
89900000,0.97
90000000,0.97
90100000,0.97
90200000,0.97
90300000,0.97
90400000,0.97
90500000,0.97
90600000,0.97
90700000,0.97
90800000,0.97
90900000,0.97
91000000,0.97
91100000,0.97
91200000,0.97
91300000,0.97
91400000,0.97
91500000,0.97
91600000,0.97
91700000,0.97
91800000,0.97
91900000,0.97
92000000,0.97
92100000,0.97
92200000,0.97
92300000,0.97
92400000,0.97
92500000,0.97
92600000,0.97
92700000,0.97
92800000,0.97
92900000,0.97
93000000,0.97
93100000,0.97
93200000,0.97
93300000,0.97
93400000,0.97
93500000,0.97
93600000,0.97
93700000,0.97
93800000,0.97
93900000,0.97
94000000,0.97
94100000,0.97
94200000,0.97
94300000,0.97
94400000,0.97
94500000,0.97
94600000,0.97
94700000,0.97
94800000,0.97
94900000,0.97
95000000,0.98
95100000,0.98
95200000,0.98
95300000,0.98
95400000,0.98
95500000,0.98
95600000,0.98
95700000,0.98
95800000,0.98
95900000,0.98
96000000,0.98
96100000,0.98
96200000,0.98
96300000,0.98
96400000,0.98
96500000,0.98
96600000,0.98
96700000,0.98
96800000,0.98
96900000,0.98
97000000,0.98
97100000,0.98
97200000,0.98
97300000,0.98
97400000,0.98
97500000,0.98
97600000,0.98
97700000,0.98
97800000,0.98
97900000,0.98
98000000,0.98
98100000,0.98
98200000,0.98
98300000,0.98
98400000,0.98
98500000,0.98
98600000,0.98
98700000,0.98
98800000,0.98
98900000,0.98
99000000,0.98
99100000,0.98
99200000,0.98
99300000,0.98
99400000,0.98
99500000,0.98
99600000,0.98
99700000,0.98
99800000,0.98
99900000,0.98
100000000,0.98


==> csv/Attack/Error_Attacker_Two_Area/SegPoly3.csv <==
0,0.06
100000,0.53
200000,0.6
300000,0.64
400000,0.66
500000,0.68
600000,0.7
700000,0.71
800000,0.71
900000,0.72
1000000,0.72
1100000,0.73
1200000,0.73
1300000,0.73
1400000,0.74
1500000,0.74
1600000,0.74
1700000,0.75
1800000,0.75
1900000,0.75
2000000,0.75
2100000,0.76
2200000,0.76
2300000,0.76
2400000,0.76
2500000,0.76
2600000,0.77
2700000,0.77
2800000,0.77
2900000,0.77
3000000,0.77
3100000,0.77
3200000,0.77
3300000,0.77
3400000,0.78
3500000,0.78
3600000,0.78
3700000,0.78
3800000,0.78
3900000,0.78
4000000,0.79
4100000,0.79
4200000,0.79
4300000,0.79
4400000,0.79
4500000,0.79
4600000,0.79
4700000,0.8
4800000,0.8
4900000,0.8
5000000,0.8
5100000,0.8
5200000,0.8
5300000,0.81
5400000,0.81
5500000,0.81
5600000,0.81
5700000,0.81
5800000,0.81
5900000,0.81
6000000,0.82
6100000,0.82
6200000,0.82
6300000,0.82
6400000,0.82
6500000,0.82
6600000,0.82
6700000,0.82
6800000,0.82
6900000,0.82
7000000,0.83
7100000,0.83
7200000,0.83
7300000,0.83
7400000,0.83
7500000,0.83
7600000,0.83
7700000,0.83
7800000,0.83
7900000,0.83
8000000,0.83
8100000,0.83
8200000,0.83
8300000,0.83
8400000,0.84
8500000,0.84
8600000,0.84
8700000,0.84
8800000,0.84
8900000,0.84
9000000,0.84
9100000,0.84
9200000,0.84
9300000,0.84
9400000,0.84
9500000,0.84
9600000,0.84
9700000,0.84
9800000,0.84
9900000,0.84
10000000,0.85
10100000,0.85
10200000,0.85
10300000,0.85
10400000,0.85
10500000,0.85
10600000,0.85
10700000,0.85
10800000,0.85
10900000,0.85
11000000,0.85
11100000,0.85
11200000,0.85
11300000,0.85
11400000,0.85
11500000,0.85
11600000,0.85
11700000,0.85
11800000,0.85
11900000,0.85
12000000,0.85
12100000,0.86
12200000,0.86
12300000,0.86
12400000,0.86
12500000,0.86
12600000,0.86
12700000,0.86
12800000,0.86
12900000,0.86
13000000,0.86
13100000,0.86
13200000,0.86
13300000,0.86
13400000,0.86
13500000,0.86
13600000,0.86
13700000,0.86
13800000,0.86
13900000,0.86
14000000,0.86
14100000,0.86
14200000,0.86
14300000,0.86
14400000,0.86
14500000,0.86
14600000,0.86
14700000,0.87
14800000,0.87
14900000,0.87
15000000,0.87
15100000,0.87
15200000,0.87
15300000,0.87
15400000,0.87
15500000,0.87
15600000,0.87
15700000,0.87
15800000,0.87
15900000,0.87
16000000,0.87
16100000,0.87
16200000,0.87
16300000,0.87
16400000,0.87
16500000,0.87
16600000,0.88
16700000,0.88
16800000,0.88
16900000,0.88
17000000,0.88
17100000,0.88
17200000,0.88
17300000,0.88
17400000,0.88
17500000,0.88
17600000,0.88
17700000,0.88
17800000,0.88
17900000,0.88
18000000,0.88
18100000,0.88
18200000,0.88
18300000,0.89
18400000,0.89
18500000,0.89
18600000,0.89
18700000,0.89
18800000,0.89
18900000,0.89
19000000,0.89
19100000,0.89
19200000,0.89
19300000,0.89
19400000,0.89
19500000,0.89
19600000,0.89
19700000,0.89
19800000,0.89
19900000,0.89
20000000,0.9
20100000,0.9
20200000,0.9
20300000,0.9
20400000,0.9
20500000,0.9
20600000,0.9
20700000,0.9
20800000,0.9
20900000,0.9
21000000,0.9
21100000,0.9
21200000,0.9
21300000,0.9
21400000,0.9
21500000,0.9
21600000,0.9
21700000,0.9
21800000,0.9
21900000,0.9
22000000,0.9
22100000,0.9
22200000,0.91
22300000,0.91
22400000,0.91
22500000,0.91
22600000,0.91
22700000,0.91
22800000,0.91
22900000,0.91
23000000,0.91
23100000,0.91
23200000,0.91
23300000,0.91
23400000,0.91
23500000,0.91
23600000,0.91
23700000,0.91
23800000,0.91
23900000,0.91
24000000,0.91
24100000,0.91
24200000,0.91
24300000,0.91
24400000,0.91
24500000,0.91
24600000,0.91
24700000,0.91
24800000,0.92
24900000,0.92
25000000,0.92
25100000,0.92
25200000,0.92
25300000,0.92
25400000,0.92
25500000,0.92
25600000,0.92
25700000,0.92
25800000,0.92
25900000,0.92
26000000,0.92
26100000,0.92
26200000,0.92
26300000,0.92
26400000,0.92
26500000,0.92
26600000,0.92
26700000,0.92
26800000,0.92
26900000,0.92
27000000,0.92
27100000,0.92
27200000,0.92
27300000,0.92
27400000,0.92
27500000,0.92
27600000,0.92
27700000,0.92
27800000,0.92
27900000,0.92
28000000,0.92
28100000,0.92
28200000,0.92
28300000,0.92
28400000,0.92
28500000,0.93
28600000,0.93
28700000,0.93
28800000,0.93
28900000,0.93
29000000,0.93
29100000,0.93
29200000,0.93
29300000,0.93
29400000,0.93
29500000,0.93
29600000,0.93
29700000,0.93
29800000,0.93
29900000,0.93
30000000,0.93
30100000,0.93
30200000,0.93
30300000,0.93
30400000,0.93
30500000,0.93
30600000,0.93
30700000,0.93
30800000,0.93
30900000,0.93
31000000,0.93
31100000,0.93
31200000,0.93
31300000,0.93
31400000,0.94
31500000,0.94
31600000,0.94
31700000,0.94
31800000,0.94
31900000,0.94
32000000,0.94
32100000,0.94
32200000,0.94
32300000,0.94
32400000,0.94
32500000,0.94
32600000,0.94
32700000,0.94
32800000,0.94
32900000,0.94
33000000,0.94
33100000,0.94
33200000,0.94
33300000,0.94
33400000,0.94
33500000,0.94
33600000,0.94
33700000,0.94
33800000,0.94
33900000,0.94
34000000,0.94
34100000,0.94
34200000,0.94
34300000,0.94
34400000,0.94
34500000,0.94
34600000,0.94
34700000,0.94
34800000,0.94
34900000,0.94
35000000,0.95
35100000,0.95
35200000,0.95
35300000,0.95
35400000,0.95
35500000,0.95
35600000,0.95
35700000,0.95
35800000,0.95
35900000,0.95
36000000,0.95
36100000,0.95
36200000,0.95
36300000,0.95
36400000,0.95
36500000,0.95
36600000,0.95
36700000,0.95
36800000,0.95
36900000,0.95
37000000,0.95
37100000,0.95
37200000,0.95
37300000,0.95
37400000,0.95
37500000,0.95
37600000,0.95
37700000,0.95
37800000,0.95
37900000,0.95
38000000,0.95
38100000,0.95
38200000,0.95
38300000,0.95
38400000,0.95
38500000,0.95
38600000,0.95
38700000,0.95
38800000,0.95
38900000,0.95
39000000,0.95
39100000,0.95
39200000,0.95
39300000,0.95
39400000,0.95
39500000,0.95
39600000,0.95
39700000,0.95
39800000,0.95
39900000,0.95
40000000,0.95
40100000,0.95
40200000,0.95
40300000,0.95
40400000,0.95
40500000,0.95
40600000,0.95
40700000,0.95
40800000,0.95
40900000,0.95
41000000,0.96
41100000,0.96
41200000,0.96
41300000,0.96
41400000,0.96
41500000,0.96
41600000,0.96
41700000,0.96
41800000,0.96
41900000,0.96
42000000,0.96
42100000,0.96
42200000,0.96
42300000,0.96
42400000,0.96
42500000,0.96
42600000,0.96
42700000,0.96
42800000,0.96
42900000,0.96
43000000,0.96
43100000,0.96
43200000,0.96
43300000,0.96
43400000,0.96
43500000,0.96
43600000,0.96
43700000,0.96
43800000,0.96
43900000,0.96
44000000,0.96
44100000,0.96
44200000,0.96
44300000,0.96
44400000,0.96
44500000,0.96
44600000,0.96
44700000,0.96
44800000,0.96
44900000,0.96
45000000,0.96
45100000,0.96
45200000,0.96
45300000,0.96
45400000,0.96
45500000,0.96
45600000,0.96
45700000,0.96
45800000,0.96
45900000,0.96
46000000,0.96
46100000,0.96
46200000,0.96
46300000,0.96
46400000,0.96
46500000,0.96
46600000,0.96
46700000,0.96
46800000,0.96
46900000,0.96
47000000,0.96
47100000,0.96
47200000,0.96
47300000,0.96
47400000,0.96
47500000,0.96
47600000,0.96
47700000,0.96
47800000,0.96
47900000,0.96
48000000,0.96
48100000,0.96
48200000,0.96
48300000,0.96
48400000,0.96
48500000,0.96
48600000,0.96
48700000,0.96
48800000,0.96
48900000,0.96
49000000,0.96
49100000,0.96
49200000,0.96
49300000,0.96
49400000,0.96
49500000,0.96
49600000,0.96
49700000,0.96
49800000,0.96
49900000,0.96
50000000,0.96
50100000,0.96
50200000,0.97
50300000,0.97
50400000,0.97
50500000,0.97
50600000,0.97
50700000,0.97
50800000,0.97
50900000,0.97
51000000,0.97
51100000,0.97
51200000,0.97
51300000,0.97
51400000,0.97
51500000,0.97
51600000,0.97
51700000,0.97
51800000,0.97
51900000,0.97
52000000,0.97
52100000,0.97
52200000,0.97
52300000,0.97
52400000,0.97
52500000,0.97
52600000,0.97
52700000,0.97
52800000,0.97
52900000,0.97
53000000,0.97
53100000,0.97
53200000,0.97
53300000,0.97
53400000,0.97
53500000,0.97
53600000,0.97
53700000,0.97
53800000,0.97
53900000,0.97
54000000,0.97
54100000,0.97
54200000,0.97
54300000,0.97
54400000,0.97
54500000,0.97
54600000,0.97
54700000,0.97
54800000,0.97
54900000,0.97
55000000,0.97
55100000,0.97
55200000,0.97
55300000,0.97
55400000,0.97
55500000,0.97
55600000,0.97
55700000,0.97
55800000,0.97
55900000,0.97
56000000,0.97
56100000,0.97
56200000,0.97
56300000,0.97
56400000,0.97
56500000,0.97
56600000,0.97
56700000,0.97
56800000,0.97
56900000,0.97
57000000,0.97
57100000,0.97
57200000,0.97
57300000,0.97
57400000,0.97
57500000,0.97
57600000,0.97
57700000,0.97
57800000,0.97
57900000,0.97
58000000,0.97
58100000,0.97
58200000,0.97
58300000,0.97
58400000,0.97
58500000,0.97
58600000,0.97
58700000,0.97
58800000,0.97
58900000,0.97
59000000,0.97
59100000,0.97
59200000,0.97
59300000,0.97
59400000,0.97
59500000,0.97
59600000,0.97
59700000,0.97
59800000,0.97
59900000,0.97
60000000,0.97
60100000,0.97
60200000,0.97
60300000,0.97
60400000,0.97
60500000,0.97
60600000,0.97
60700000,0.97
60800000,0.97
60900000,0.97
61000000,0.97
61100000,0.98
61200000,0.98
61300000,0.98
61400000,0.98
61500000,0.98
61600000,0.98
61700000,0.98
61800000,0.98
61900000,0.98
62000000,0.98
62100000,0.98
62200000,0.98
62300000,0.98
62400000,0.98
62500000,0.98
62600000,0.98
62700000,0.98
62800000,0.98
62900000,0.98
63000000,0.98
63100000,0.98
63200000,0.98
63300000,0.98
63400000,0.98
63500000,0.98
63600000,0.98
63700000,0.98
63800000,0.98
63900000,0.98
64000000,0.98
64100000,0.98
64200000,0.98
64300000,0.98
64400000,0.98
64500000,0.98
64600000,0.98
64700000,0.98
64800000,0.98
64900000,0.98
65000000,0.98
65100000,0.98
65200000,0.98
65300000,0.98
65400000,0.98
65500000,0.98
65600000,0.98
65700000,0.98
65800000,0.98
65900000,0.98
66000000,0.98
66100000,0.98
66200000,0.98
66300000,0.98
66400000,0.98
66500000,0.98
66600000,0.98
66700000,0.98
66800000,0.98
66900000,0.98
67000000,0.98
67100000,0.98
67200000,0.98
67300000,0.98
67400000,0.98
67500000,0.98
67600000,0.98
67700000,0.98
67800000,0.98
67900000,0.98
68000000,0.98
68100000,0.98
68200000,0.98
68300000,0.98
68400000,0.98
68500000,0.98
68600000,0.98
68700000,0.98
68800000,0.98
68900000,0.98
69000000,0.98
69100000,0.98
69200000,0.98
69300000,0.98
69400000,0.98
69500000,0.98
69600000,0.98
69700000,0.98
69800000,0.98
69900000,0.98
70000000,0.98
70100000,0.98
70200000,0.98
70300000,0.98
70400000,0.98
70500000,0.98
70600000,0.98
70700000,0.98
70800000,0.98
70900000,0.98
71000000,0.98
71100000,0.98
71200000,0.98
71300000,0.98
71400000,0.98
71500000,0.98
71600000,0.98
71700000,0.98
71800000,0.98
71900000,0.98
72000000,0.98
72100000,0.98
72200000,0.98
72300000,0.98
72400000,0.98
72500000,0.98
72600000,0.98
72700000,0.98
72800000,0.98
72900000,0.98
73000000,0.98
73100000,0.98
73200000,0.98
73300000,0.98
73400000,0.98
73500000,0.98
73600000,0.98
73700000,0.98
73800000,0.98
73900000,0.98
74000000,0.98
74100000,0.98
74200000,0.98
74300000,0.98
74400000,0.98
74500000,0.98
74600000,0.98
74700000,0.98
74800000,0.99
74900000,0.99
75000000,0.99
75100000,0.99
75200000,0.99
75300000,0.99
75400000,0.99
75500000,0.99
75600000,0.99
75700000,0.99
75800000,0.99
75900000,0.99
76000000,0.99
76100000,0.99
76200000,0.99
76300000,0.99
76400000,0.99
76500000,0.99
76600000,0.99
76700000,0.99
76800000,0.99
76900000,0.99
77000000,0.99
77100000,0.99
77200000,0.99
77300000,0.99
77400000,0.99
77500000,0.99
77600000,0.99
77700000,0.99
77800000,0.99
77900000,0.99
78000000,0.99
78100000,0.99
78200000,0.99
78300000,0.99
78400000,0.99
78500000,0.99
78600000,0.99
78700000,0.99
78800000,0.99
78900000,0.99
79000000,0.99
79100000,0.99
79200000,0.99
79300000,0.99
79400000,0.99
79500000,0.99
79600000,0.99
79700000,0.99
79800000,0.99
79900000,0.99
80000000,0.99
80100000,0.99
80200000,0.99
80300000,0.99
80400000,0.99
80500000,0.99
80600000,0.99
80700000,0.99
80800000,0.99
80900000,0.99
81000000,0.99
81100000,0.99
81200000,0.99
81300000,0.99
81400000,0.99
81500000,0.99
81600000,0.99
81700000,0.99
81800000,0.99
81900000,0.99
82000000,0.99
82100000,0.99
82200000,0.99
82300000,0.99
82400000,0.99
82500000,0.99
82600000,0.99
82700000,0.99
82800000,0.99
82900000,0.99
83000000,0.99
83100000,0.99
83200000,0.99
83300000,0.99
83400000,0.99
83500000,0.99
83600000,0.99
83700000,0.99
83800000,0.99
83900000,0.99
84000000,0.99
84100000,0.99
84200000,0.99
84300000,0.99
84400000,0.99
84500000,0.99
84600000,0.99
84700000,0.99
84800000,0.99
84900000,0.99
85000000,0.99
85100000,0.99
85200000,0.99
85300000,0.99
85400000,0.99
85500000,0.99
85600000,0.99
85700000,0.99
85800000,0.99
85900000,0.99
86000000,0.99
86100000,0.99
86200000,0.99
86300000,0.99
86400000,0.99
86500000,0.99
86600000,0.99
86700000,0.99
86800000,0.99
86900000,0.99
87000000,0.99
87100000,0.99
87200000,0.99
87300000,0.99
87400000,0.99
87500000,0.99
87600000,0.99
87700000,0.99
87800000,0.99
87900000,0.99
88000000,0.99
88100000,0.99
88200000,0.99
88300000,0.99
88400000,0.99
88500000,0.99
88600000,0.99
88700000,0.99
88800000,0.99
88900000,0.99
89000000,0.99
89100000,0.99
89200000,0.99
89300000,0.99
89400000,0.99
89500000,0.99
89600000,0.99
89700000,0.99
89800000,0.99
89900000,0.99
90000000,0.99
90100000,0.99
90200000,0.99
90300000,0.99
90400000,0.99
90500000,0.99
90600000,0.99
90700000,0.99
90800000,0.99
90900000,0.99
91000000,0.99
91100000,0.99
91200000,0.99
91300000,0.99
91400000,0.99
91500000,0.99
91600000,0.99
91700000,0.99
91800000,0.99
91900000,0.99
92000000,0.99
92100000,0.99
92200000,0.99
92300000,0.99
92400000,0.99
92500000,0.99
92600000,0.99
92700000,0.99
92800000,0.99
92900000,0.99
93000000,0.99
93100000,0.99
93200000,0.99
93300000,0.99
93400000,0.99
93500000,0.99
93600000,0.99
93700000,0.99
93800000,0.99
93900000,0.99
94000000,0.99
94100000,0.99
94200000,0.99
94300000,0.99
94400000,0.99
94500000,0.99
94600000,0.99
94700000,0.99
94800000,0.99
94900000,0.99
95000000,0.99
95100000,0.99
95200000,0.99
95300000,0.99
95400000,0.99
95500000,0.99
95600000,0.99
95700000,0.99
95800000,0.99
95900000,0.99
96000000,0.99
96100000,0.99
96200000,0.99
96300000,0.99
96400000,0.99
96500000,0.99
96600000,0.99
96700000,0.99
96800000,0.99
96900000,0.99
97000000,0.99
97100000,0.99
97200000,0.99
97300000,0.99
97400000,0.99
97500000,0.99
97600000,0.99
97700000,0.99
97800000,0.99
97900000,0.99
98000000,0.99
98100000,0.99
98200000,0.99
98300000,0.99
98400000,0.99
98500000,0.99
98600000,0.99
98700000,0.99
98800000,0.99
98900000,0.99
99000000,0.99
99100000,0.99
99200000,0.99
99300000,0.99
99400000,0.99
99500000,0.99
99600000,0.99
99700000,0.99
99800000,0.99
99900000,0.99
100000000,0.99


==> csv/Attack/Error_Attacker_Two_Area/SegPoly_T2.csv <==
0,0.06
100000,0.54
200000,0.61
300000,0.65
400000,0.68
500000,0.7
600000,0.71
700000,0.72
800000,0.73
900000,0.73
1000000,0.74
1100000,0.75
1200000,0.75
1300000,0.76
1400000,0.76
1500000,0.77
1600000,0.77
1700000,0.77
1800000,0.78
1900000,0.78
2000000,0.78
2100000,0.78
2200000,0.79
2300000,0.79
2400000,0.79
2500000,0.79
2600000,0.8
2700000,0.8
2800000,0.8
2900000,0.8
3000000,0.8
3100000,0.8
3200000,0.8
3300000,0.8
3400000,0.8
3500000,0.8
3600000,0.81
3700000,0.81
3800000,0.81
3900000,0.81
4000000,0.81
4100000,0.81
4200000,0.81
4300000,0.81
4400000,0.81
4500000,0.82
4600000,0.82
4700000,0.82
4800000,0.82
4900000,0.82
5000000,0.82
5100000,0.82
5200000,0.82
5300000,0.82
5400000,0.82
5500000,0.82
5600000,0.82
5700000,0.83
5800000,0.83
5900000,0.83
6000000,0.83
6100000,0.83
6200000,0.83
6300000,0.83
6400000,0.83
6500000,0.83
6600000,0.83
6700000,0.83
6800000,0.83
6900000,0.83
7000000,0.83
7100000,0.84
7200000,0.84
7300000,0.84
7400000,0.84
7500000,0.84
7600000,0.84
7700000,0.84
7800000,0.84
7900000,0.84
8000000,0.84
8100000,0.84
8200000,0.84
8300000,0.84
8400000,0.84
8500000,0.84
8600000,0.85
8700000,0.85
8800000,0.85
8900000,0.85
9000000,0.85
9100000,0.85
9200000,0.85
9300000,0.85
9400000,0.85
9500000,0.85
9600000,0.85
9700000,0.85
9800000,0.85
9900000,0.85
10000000,0.85
10100000,0.85
10200000,0.85
10300000,0.85
10400000,0.85
10500000,0.85
10600000,0.86
10700000,0.86
10800000,0.86
10900000,0.86
11000000,0.86
11100000,0.86
11200000,0.86
11300000,0.86
11400000,0.86
11500000,0.86
11600000,0.86
11700000,0.86
11800000,0.86
11900000,0.86
12000000,0.86
12100000,0.86
12200000,0.86
12300000,0.86
12400000,0.86
12500000,0.86
12600000,0.86
12700000,0.86
12800000,0.86
12900000,0.87
13000000,0.87
13100000,0.87
13200000,0.87
13300000,0.87
13400000,0.87
13500000,0.87
13600000,0.87
13700000,0.87
13800000,0.87
13900000,0.87
14000000,0.87
14100000,0.87
14200000,0.87
14300000,0.87
14400000,0.87
14500000,0.88
14600000,0.88
14700000,0.88
14800000,0.88
14900000,0.88
15000000,0.88
15100000,0.88
15200000,0.88
15300000,0.88
15400000,0.88
15500000,0.88
15600000,0.88
15700000,0.88
15800000,0.88
15900000,0.88
16000000,0.88
16100000,0.88
16200000,0.88
16300000,0.88
16400000,0.88
16500000,0.88
16600000,0.88
16700000,0.88
16800000,0.88
16900000,0.88
17000000,0.88
17100000,0.88
17200000,0.89
17300000,0.89
17400000,0.89
17500000,0.89
17600000,0.89
17700000,0.89
17800000,0.89
17900000,0.89
18000000,0.89
18100000,0.89
18200000,0.89
18300000,0.89
18400000,0.89
18500000,0.89
18600000,0.89
18700000,0.89
18800000,0.89
18900000,0.89
19000000,0.89
19100000,0.89
19200000,0.89
19300000,0.89
19400000,0.89
19500000,0.89
19600000,0.89
19700000,0.89
19800000,0.89
19900000,0.89
20000000,0.89
20100000,0.89
20200000,0.89
20300000,0.89
20400000,0.89
20500000,0.89
20600000,0.89
20700000,0.89
20800000,0.89
20900000,0.89
21000000,0.89
21100000,0.9
21200000,0.9
21300000,0.9
21400000,0.9
21500000,0.9
21600000,0.9
21700000,0.9
21800000,0.9
21900000,0.9
22000000,0.9
22100000,0.9
22200000,0.9
22300000,0.9
22400000,0.9
22500000,0.9
22600000,0.9
22700000,0.9
22800000,0.9
22900000,0.9
23000000,0.9
23100000,0.9
23200000,0.9
23300000,0.9
23400000,0.9
23500000,0.9
23600000,0.9
23700000,0.9
23800000,0.9
23900000,0.9
24000000,0.9
24100000,0.9
24200000,0.91
24300000,0.91
24400000,0.91
24500000,0.91
24600000,0.91
24700000,0.91
24800000,0.91
24900000,0.91
25000000,0.91
25100000,0.91
25200000,0.91
25300000,0.91
25400000,0.91
25500000,0.91
25600000,0.91
25700000,0.91
25800000,0.91
25900000,0.91
26000000,0.91
26100000,0.91
26200000,0.91
26300000,0.91
26400000,0.91
26500000,0.91
26600000,0.91
26700000,0.91
26800000,0.91
26900000,0.91
27000000,0.91
27100000,0.91
27200000,0.91
27300000,0.91
27400000,0.91
27500000,0.91
27600000,0.91
27700000,0.91
27800000,0.91
27900000,0.92
28000000,0.92
28100000,0.92
28200000,0.92
28300000,0.92
28400000,0.92
28500000,0.92
28600000,0.92
28700000,0.92
28800000,0.92
28900000,0.92
29000000,0.92
29100000,0.92
29200000,0.92
29300000,0.92
29400000,0.92
29500000,0.92
29600000,0.92
29700000,0.92
29800000,0.92
29900000,0.92
30000000,0.92
30100000,0.92
30200000,0.92
30300000,0.92
30400000,0.92
30500000,0.92
30600000,0.92
30700000,0.92
30800000,0.92
30900000,0.92
31000000,0.92
31100000,0.93
31200000,0.93
31300000,0.93
31400000,0.93
31500000,0.93
31600000,0.93
31700000,0.93
31800000,0.93
31900000,0.93
32000000,0.93
32100000,0.93
32200000,0.93
32300000,0.93
32400000,0.93
32500000,0.93
32600000,0.93
32700000,0.93
32800000,0.93
32900000,0.93
33000000,0.93
33100000,0.93
33200000,0.93
33300000,0.93
33400000,0.93
33500000,0.93
33600000,0.93
33700000,0.93
33800000,0.93
33900000,0.94
34000000,0.94
34100000,0.94
34200000,0.94
34300000,0.94
34400000,0.94
34500000,0.94
34600000,0.94
34700000,0.94
34800000,0.94
34900000,0.94
35000000,0.94
35100000,0.94
35200000,0.94
35300000,0.94
35400000,0.94
35500000,0.94
35600000,0.94
35700000,0.94
35800000,0.94
35900000,0.94
36000000,0.94
36100000,0.94
36200000,0.94
36300000,0.94
36400000,0.94
36500000,0.94
36600000,0.94
36700000,0.94
36800000,0.94
36900000,0.94
37000000,0.94
37100000,0.94
37200000,0.94
37300000,0.94
37400000,0.94
37500000,0.94
37600000,0.94
37700000,0.94
37800000,0.94
37900000,0.94
38000000,0.94
38100000,0.94
38200000,0.94
38300000,0.95
38400000,0.95
38500000,0.95
38600000,0.95
38700000,0.95
38800000,0.95
38900000,0.95
39000000,0.95
39100000,0.95
39200000,0.95
39300000,0.95
39400000,0.95
39500000,0.95
39600000,0.95
39700000,0.95
39800000,0.95
39900000,0.95
40000000,0.95
40100000,0.95
40200000,0.95
40300000,0.95
40400000,0.95
40500000,0.95
40600000,0.95
40700000,0.95
40800000,0.95
40900000,0.95
41000000,0.95
41100000,0.95
41200000,0.95
41300000,0.95
41400000,0.95
41500000,0.95
41600000,0.95
41700000,0.95
41800000,0.95
41900000,0.95
42000000,0.95
42100000,0.95
42200000,0.95
42300000,0.95
42400000,0.95
42500000,0.95
42600000,0.95
42700000,0.95
42800000,0.95
42900000,0.95
43000000,0.95
43100000,0.95
43200000,0.95
43300000,0.95
43400000,0.95
43500000,0.95
43600000,0.95
43700000,0.95
43800000,0.95
43900000,0.95
44000000,0.95
44100000,0.95
44200000,0.95
44300000,0.95
44400000,0.95
44500000,0.95
44600000,0.95
44700000,0.95
44800000,0.95
44900000,0.95
45000000,0.95
45100000,0.95
45200000,0.95
45300000,0.95
45400000,0.95
45500000,0.96
45600000,0.96
45700000,0.96
45800000,0.96
45900000,0.96
46000000,0.96
46100000,0.96
46200000,0.96
46300000,0.96
46400000,0.96
46500000,0.96
46600000,0.96
46700000,0.96
46800000,0.96
46900000,0.96
47000000,0.96
47100000,0.96
47200000,0.96
47300000,0.96
47400000,0.96
47500000,0.96
47600000,0.96
47700000,0.96
47800000,0.96
47900000,0.96
48000000,0.96
48100000,0.96
48200000,0.96
48300000,0.96
48400000,0.96
48500000,0.96
48600000,0.96
48700000,0.96
48800000,0.96
48900000,0.96
49000000,0.96
49100000,0.96
49200000,0.96
49300000,0.96
49400000,0.96
49500000,0.96
49600000,0.96
49700000,0.96
49800000,0.96
49900000,0.96
50000000,0.96
50100000,0.96
50200000,0.96
50300000,0.96
50400000,0.96
50500000,0.96
50600000,0.96
50700000,0.96
50800000,0.96
50900000,0.96
51000000,0.96
51100000,0.96
51200000,0.96
51300000,0.96
51400000,0.96
51500000,0.96
51600000,0.96
51700000,0.96
51800000,0.96
51900000,0.96
52000000,0.96
52100000,0.96
52200000,0.96
52300000,0.96
52400000,0.96
52500000,0.96
52600000,0.96
52700000,0.96
52800000,0.96
52900000,0.96
53000000,0.96
53100000,0.96
53200000,0.96
53300000,0.96
53400000,0.96
53500000,0.96
53600000,0.96
53700000,0.96
53800000,0.96
53900000,0.96
54000000,0.96
54100000,0.96
54200000,0.96
54300000,0.96
54400000,0.96
54500000,0.96
54600000,0.96
54700000,0.96
54800000,0.96
54900000,0.97
55000000,0.97
55100000,0.97
55200000,0.97
55300000,0.97
55400000,0.97
55500000,0.97
55600000,0.97
55700000,0.97
55800000,0.97
55900000,0.97
56000000,0.97
56100000,0.97
56200000,0.97
56300000,0.97
56400000,0.97
56500000,0.97
56600000,0.97
56700000,0.97
56800000,0.97
56900000,0.97
57000000,0.97
57100000,0.97
57200000,0.97
57300000,0.97
57400000,0.97
57500000,0.97
57600000,0.97
57700000,0.97
57800000,0.97
57900000,0.97
58000000,0.97
58100000,0.97
58200000,0.97
58300000,0.97
58400000,0.97
58500000,0.97
58600000,0.97
58700000,0.97
58800000,0.97
58900000,0.97
59000000,0.97
59100000,0.97
59200000,0.97
59300000,0.97
59400000,0.97
59500000,0.97
59600000,0.97
59700000,0.97
59800000,0.97
59900000,0.97
60000000,0.97
60100000,0.97
60200000,0.97
60300000,0.97
60400000,0.97
60500000,0.97
60600000,0.97
60700000,0.97
60800000,0.97
60900000,0.97
61000000,0.97
61100000,0.97
61200000,0.97
61300000,0.97
61400000,0.97
61500000,0.97
61600000,0.97
61700000,0.97
61800000,0.97
61900000,0.97
62000000,0.97
62100000,0.97
62200000,0.97
62300000,0.97
62400000,0.97
62500000,0.97
62600000,0.97
62700000,0.97
62800000,0.97
62900000,0.97
63000000,0.97
63100000,0.97
63200000,0.97
63300000,0.97
63400000,0.97
63500000,0.97
63600000,0.97
63700000,0.97
63800000,0.97
63900000,0.97
64000000,0.97
64100000,0.97
64200000,0.98
64300000,0.98
64400000,0.98
64500000,0.98
64600000,0.98
64700000,0.98
64800000,0.98
64900000,0.98
65000000,0.98
65100000,0.98
65200000,0.98
65300000,0.98
65400000,0.98
65500000,0.98
65600000,0.98
65700000,0.98
65800000,0.98
65900000,0.98
66000000,0.98
66100000,0.98
66200000,0.98
66300000,0.98
66400000,0.98
66500000,0.98
66600000,0.98
66700000,0.98
66800000,0.98
66900000,0.98
67000000,0.98
67100000,0.98
67200000,0.98
67300000,0.98
67400000,0.98
67500000,0.98
67600000,0.98
67700000,0.98
67800000,0.98
67900000,0.98
68000000,0.98
68100000,0.98
68200000,0.98
68300000,0.98
68400000,0.98
68500000,0.98
68600000,0.98
68700000,0.98
68800000,0.98
68900000,0.98
69000000,0.98
69100000,0.98
69200000,0.98
69300000,0.98
69400000,0.98
69500000,0.98
69600000,0.98
69700000,0.98
69800000,0.98
69900000,0.98
70000000,0.98
70100000,0.98
70200000,0.98
70300000,0.98
70400000,0.98
70500000,0.98
70600000,0.98
70700000,0.98
70800000,0.98
70900000,0.98
71000000,0.98
71100000,0.98
71200000,0.98
71300000,0.98
71400000,0.98
71500000,0.98
71600000,0.98
71700000,0.98
71800000,0.98
71900000,0.98
72000000,0.98
72100000,0.98
72200000,0.98
72300000,0.98
72400000,0.98
72500000,0.98
72600000,0.98
72700000,0.98
72800000,0.98
72900000,0.98
73000000,0.98
73100000,0.98
73200000,0.98
73300000,0.98
73400000,0.98
73500000,0.98
73600000,0.98
73700000,0.98
73800000,0.98
73900000,0.98
74000000,0.98
74100000,0.98
74200000,0.98
74300000,0.98
74400000,0.98
74500000,0.98
74600000,0.98
74700000,0.98
74800000,0.98
74900000,0.98
75000000,0.98
75100000,0.98
75200000,0.98
75300000,0.98
75400000,0.98
75500000,0.98
75600000,0.98
75700000,0.98
75800000,0.98
75900000,0.98
76000000,0.98
76100000,0.98
76200000,0.98
76300000,0.98
76400000,0.98
76500000,0.98
76600000,0.98
76700000,0.98
76800000,0.98
76900000,0.98
77000000,0.98
77100000,0.98
77200000,0.98
77300000,0.98
77400000,0.98
77500000,0.99
77600000,0.99
77700000,0.99
77800000,0.99
77900000,0.99
78000000,0.99
78100000,0.99
78200000,0.99
78300000,0.99
78400000,0.99
78500000,0.99
78600000,0.99
78700000,0.99
78800000,0.99
78900000,0.99
79000000,0.99
79100000,0.99
79200000,0.99
79300000,0.99
79400000,0.99
79500000,0.99
79600000,0.99
79700000,0.99
79800000,0.99
79900000,0.99
80000000,0.99
80100000,0.99
80200000,0.99
80300000,0.99
80400000,0.99
80500000,0.99
80600000,0.99
80700000,0.99
80800000,0.99
80900000,0.99
81000000,0.99
81100000,0.99
81200000,0.99
81300000,0.99
81400000,0.99
81500000,0.99
81600000,0.99
81700000,0.99
81800000,0.99
81900000,0.99
82000000,0.99
82100000,0.99
82200000,0.99
82300000,0.99
82400000,0.99
82500000,0.99
82600000,0.99
82700000,0.99
82800000,0.99
82900000,0.99
83000000,0.99
83100000,0.99
83200000,0.99
83300000,0.99
83400000,0.99
83500000,0.99
83600000,0.99
83700000,0.99
83800000,0.99
83900000,0.99
84000000,0.99
84100000,0.99
84200000,0.99
84300000,0.99
84400000,0.99
84500000,0.99
84600000,0.99
84700000,0.99
84800000,0.99
84900000,0.99
85000000,0.99
85100000,0.99
85200000,0.99
85300000,0.99
85400000,0.99
85500000,0.99
85600000,0.99
85700000,0.99
85800000,0.99
85900000,0.99
86000000,0.99
86100000,0.99
86200000,0.99
86300000,0.99
86400000,0.99
86500000,0.99
86600000,0.99
86700000,0.99
86800000,0.99
86900000,0.99
87000000,0.99
87100000,0.99
87200000,0.99
87300000,0.99
87400000,0.99
87500000,0.99
87600000,0.99
87700000,0.99
87800000,0.99
87900000,0.99
88000000,0.99
88100000,0.99
88200000,0.99
88300000,0.99
88400000,0.99
88500000,0.99
88600000,0.99
88700000,0.99
88800000,0.99
88900000,0.99
89000000,0.99
89100000,0.99
89200000,0.99
89300000,0.99
89400000,0.99
89500000,0.99
89600000,0.99
89700000,0.99
89800000,0.99
89900000,0.99
90000000,0.99
90100000,0.99
90200000,0.99
90300000,0.99
90400000,0.99
90500000,0.99
90600000,0.99
90700000,0.99
90800000,0.99
90900000,0.99
91000000,0.99
91100000,0.99
91200000,0.99
91300000,0.99
91400000,0.99
91500000,0.99
91600000,0.99
91700000,0.99
91800000,0.99
91900000,0.99
92000000,0.99
92100000,0.99
92200000,0.99
92300000,0.99
92400000,0.99
92500000,0.99
92600000,0.99
92700000,0.99
92800000,0.99
92900000,0.99
93000000,0.99
93100000,0.99
93200000,0.99
93300000,0.99
93400000,0.99
93500000,0.99
93600000,0.99
93700000,0.99
93800000,0.99
93900000,0.99
94000000,0.99
94100000,0.99
94200000,0.99
94300000,0.99
94400000,0.99
94500000,0.99
94600000,0.99
94700000,0.99
94800000,0.99
94900000,0.99
95000000,0.99
95100000,0.99
95200000,0.99
95300000,0.99
95400000,0.99
95500000,0.99
95600000,0.99
95700000,0.99
95800000,0.99
95900000,0.99
96000000,0.99
96100000,0.99
96200000,0.99
96300000,0.99
96400000,0.99
96500000,0.99
96600000,0.99
96700000,0.99
96800000,0.99
96900000,0.99
97000000,0.99
97100000,0.99
97200000,0.99
97300000,0.99
97400000,0.99
97500000,0.99
97600000,0.99
97700000,0.99
97800000,0.99
97900000,0.99
98000000,0.99
98100000,0.99
98200000,0.99
98300000,0.99
98400000,0.99
98500000,0.99
98600000,0.99
98700000,0.99
98800000,0.99
98900000,0.99
99000000,0.99
99100000,0.99
99200000,0.99
99300000,0.99
99400000,0.99
99500000,0.99
99600000,0.99
99700000,0.99
99800000,0.99
99900000,0.99
100000000,0.99


==> csv/Attack/Error_Attacker_Two_Distance/CBG3.csv <==
0,0.0
100,0.02
200,0.06
300,0.12
400,0.19
500,0.24
600,0.3
700,0.34
800,0.39
900,0.42
1000,0.46
1100,0.5
1200,0.53
1300,0.57
1400,0.6
1500,0.62
1600,0.64
1700,0.67
1800,0.68
1900,0.71
2000,0.72
2100,0.74
2200,0.74
2300,0.75
2400,0.76
2500,0.77
2600,0.78
2700,0.79
2800,0.79
2900,0.8
3000,0.8
3100,0.81
3200,0.81
3300,0.81
3400,0.82
3500,0.82
3600,0.82
3700,0.83
3800,0.83
3900,0.83
4000,0.84
4100,0.84
4200,0.84
4300,0.84
4400,0.85
4500,0.85
4600,0.86
4700,0.86
4800,0.86
4900,0.86
5000,0.86
5100,0.87
5200,0.87
5300,0.87
5400,0.88
5500,0.88
5600,0.88
5700,0.89
5800,0.89
5900,0.9
6000,0.9
6100,0.91
6200,0.91
6300,0.92
6400,0.92
6500,0.93
6600,0.93
6700,0.93
6800,0.94
6900,0.94
7000,0.94
7100,0.94
7200,0.95
7300,0.95
7400,0.95
7500,0.95
7600,0.96
7700,0.96
7800,0.96
7900,0.96
8000,0.96
8100,0.96
8200,0.96
8300,0.97
8400,0.97
8500,0.97
8600,0.97
8700,0.97
8800,0.97
8900,0.97
9000,0.98
9100,0.98
9200,0.98
9300,0.98
9400,0.98
9500,0.98
9600,0.98
9700,0.98
9800,0.98
9900,0.98
10000,0.98
10100,0.98
10200,0.98
10300,0.98
10400,0.98
10500,0.98
10600,0.98
10700,0.98
10800,0.98
10900,0.98
11000,0.99

==> csv/Attack/Error_Attacker_Two_Distance/CBG_T2.csv <==
0,0.0
100,0.02
200,0.08
300,0.16
400,0.25
500,0.33
600,0.42
700,0.5
800,0.56
900,0.61
1000,0.66
1100,0.69
1200,0.72
1300,0.74
1400,0.77
1500,0.78
1600,0.8
1700,0.81
1800,0.82
1900,0.83
2000,0.84
2100,0.84
2200,0.85
2300,0.85
2400,0.85
2500,0.86
2600,0.86
2700,0.87
2800,0.87
2900,0.87
3000,0.88
3100,0.88
3200,0.88
3300,0.88
3400,0.88
3500,0.89
3600,0.89
3700,0.9
3800,0.9
3900,0.9
4000,0.9
4100,0.9
4200,0.9
4300,0.9
4400,0.9
4500,0.91
4600,0.91
4700,0.91
4800,0.91
4900,0.91
5000,0.91
5100,0.92
5200,0.92
5300,0.92
5400,0.92
5500,0.92
5600,0.93
5700,0.93
5800,0.93
5900,0.93
6000,0.94
6100,0.94
6200,0.94
6300,0.95
6400,0.95
6500,0.95
6600,0.95
6700,0.96
6800,0.96
6900,0.96
7000,0.96
7100,0.96
7200,0.96
7300,0.96
7400,0.97
7500,0.97
7600,0.97
7700,0.97
7800,0.97
7900,0.97
8000,0.97
8100,0.97
8200,0.97
8300,0.97
8400,0.97
8500,0.97
8600,0.97
8700,0.97
8800,0.97
8900,0.97
9000,0.97
9100,0.97
9200,0.97
9300,0.98
9400,0.98
9500,0.98
9600,0.98
9700,0.98
9800,0.98
9900,0.98
10000,0.98
10100,0.98
10200,0.98
10300,0.98
10400,0.98
10500,0.98
10600,0.98
10700,0.98
10800,0.98
10900,0.98
11000,0.98


==> csv/Attack/Error_Attacker_Two_Distance/GeoPing3.csv <==
0,0.0
100,0.01
200,0.02
300,0.05
400,0.09
500,0.12
600,0.14
700,0.17
800,0.19
900,0.22
1000,0.26
1100,0.3
1200,0.34
1300,0.36
1400,0.4
1500,0.44
1600,0.47
1700,0.49
1800,0.5
1900,0.52
2000,0.55
2100,0.56
2200,0.58
2300,0.59
2400,0.6
2500,0.61
2600,0.63
2700,0.64
2800,0.65
2900,0.65
3000,0.66
3100,0.67
3200,0.67
3300,0.68
3400,0.7
3500,0.7
3600,0.72
3700,0.73
3800,0.73
3900,0.74
4000,0.76
4100,0.76
4200,0.77
4300,0.77
4400,0.78
4500,0.8
4600,0.8
4700,0.83
4800,0.83
4900,0.84
5000,0.84
5100,0.84
5200,0.86
5300,0.87
5400,0.87
5500,0.87
5600,0.88
5700,0.88
5800,0.88
5900,0.88
6000,0.88
6100,0.89
6200,0.89
6300,0.9
6400,0.91
6500,0.93
6600,0.93
6700,0.93
6800,0.94
6900,0.94
7000,0.94
7100,0.94
7200,0.95
7300,0.95
7400,0.95
7500,0.96
7600,0.96
7700,0.96
7800,0.96
7900,0.96
8000,0.96
8100,0.96
8200,0.96
8300,0.96
8400,0.96
8500,0.96
8600,0.96
8700,0.97
8800,0.97
8900,0.97
9000,0.97
9100,0.97
9200,0.97
9300,0.97
9400,0.97
9500,0.97
9600,0.97
9700,0.97
9800,0.97
9900,0.97
10000,0.97
10100,0.97
10200,0.97
10300,0.97
10400,0.97
10500,0.97
10600,0.97
10700,0.97
10800,0.97
10900,0.97
11000,0.97

==> csv/Attack/Error_Attacker_Two_Distance/GeoPing_T2.csv <==
0,0.0
100,0.01
200,0.03
300,0.06
400,0.11
500,0.15
600,0.17
700,0.21
800,0.23
900,0.25
1000,0.29
1100,0.34
1200,0.38
1300,0.4
1400,0.43
1500,0.46
1600,0.49
1700,0.52
1800,0.52
1900,0.54
2000,0.56
2100,0.57
2200,0.59
2300,0.6
2400,0.61
2500,0.62
2600,0.65
2700,0.66
2800,0.67
2900,0.67
3000,0.68
3100,0.7
3200,0.7
3300,0.7
3400,0.73
3500,0.73
3600,0.74
3700,0.74
3800,0.74
3900,0.75
4000,0.76
4100,0.76
4200,0.76
4300,0.76
4400,0.78
4500,0.8
4600,0.8
4700,0.82
4800,0.82
4900,0.82
5000,0.82
5100,0.82
5200,0.83
5300,0.85
5400,0.85
5500,0.85
5600,0.85
5700,0.85
5800,0.85
5900,0.85
6000,0.86
6100,0.86
6200,0.87
6300,0.87
6400,0.89
6500,0.89
6600,0.89
6700,0.9
6800,0.9
6900,0.9
7000,0.9
7100,0.9
7200,0.9
7300,0.91
7400,0.91
7500,0.92
7600,0.92
7700,0.92
7800,0.93
7900,0.93
8000,0.93
8100,0.93
8200,0.93
8300,0.93
8400,0.93
8500,0.93
8600,0.93
8700,0.94
8800,0.94
8900,0.94
9000,0.94
9100,0.94
9200,0.94
9300,0.94
9400,0.94
9500,0.94
9600,0.94
9700,0.94
9800,0.94
9900,0.94
10000,0.94
10100,0.94
10200,0.94
10300,0.94
10400,0.95
10500,0.95
10600,0.95
10700,0.95
10800,0.95
10900,0.95
11000,0.95


==> csv/Attack/Error_Attacker_Two_Distance/SegPoly3.csv <==
0,0.0
100,0.0
200,0.01
300,0.01
400,0.02
500,0.03
600,0.05
700,0.07
800,0.09
900,0.11
1000,0.13
1100,0.16
1200,0.2
1300,0.23
1400,0.26
1500,0.29
1600,0.32
1700,0.35
1800,0.38
1900,0.41
2000,0.44
2100,0.46
2200,0.49
2300,0.51
2400,0.53
2500,0.55
2600,0.57
2700,0.59
2800,0.6
2900,0.61
3000,0.62
3100,0.63
3200,0.63
3300,0.64
3400,0.65
3500,0.65
3600,0.66
3700,0.66
3800,0.67
3900,0.67
4000,0.68
4100,0.68
4200,0.69
4300,0.69
4400,0.7
4500,0.7
4600,0.7
4700,0.71
4800,0.71
4900,0.71
5000,0.71
5100,0.71
5200,0.72
5300,0.72
5400,0.72
5500,0.72
5600,0.72
5700,0.73
5800,0.73
5900,0.73
6000,0.73
6100,0.74
6200,0.74
6300,0.74
6400,0.74
6500,0.75
6600,0.75
6700,0.75
6800,0.75
6900,0.75
7000,0.76
7100,0.76
7200,0.77
7300,0.77
7400,0.77
7500,0.78
7600,0.78
7700,0.78
7800,0.78
7900,0.78
8000,0.79
8100,0.79
8200,0.79
8300,0.79
8400,0.79
8500,0.8
8600,0.8
8700,0.8
8800,0.8
8900,0.81
9000,0.81
9100,0.81
9200,0.81
9300,0.81
9400,0.81
9500,0.82
9600,0.82
9700,0.82
9800,0.82
9900,0.82
10000,0.82
10100,0.82
10200,0.82
10300,0.83
10400,0.83
10500,0.83
10600,0.83
10700,0.83
10800,0.84
10900,0.84
11000,0.84

==> csv/Attack/Error_Attacker_Two_Distance/SegPoly_T2.csv <==
0,0.0
100,0.0
200,0.0
300,0.01
400,0.02
500,0.03
600,0.05
700,0.07
800,0.08
900,0.11
1000,0.14
1100,0.17
1200,0.2
1300,0.24
1400,0.27
1500,0.31
1600,0.34
1700,0.38
1800,0.41
1900,0.44
2000,0.46
2100,0.48
2200,0.5
2300,0.53
2400,0.55
2500,0.58
2600,0.59
2700,0.61
2800,0.62
2900,0.63
3000,0.64
3100,0.64
3200,0.65
3300,0.66
3400,0.67
3500,0.67
3600,0.67
3700,0.68
3800,0.68
3900,0.69
4000,0.69
4100,0.7
4200,0.7
4300,0.71
4400,0.71
4500,0.71
4600,0.72
4700,0.72
4800,0.72
4900,0.72
5000,0.73
5100,0.73
5200,0.73
5300,0.74
5400,0.74
5500,0.74
5600,0.74
5700,0.75
5800,0.75
5900,0.75
6000,0.75
6100,0.75
6200,0.76
6300,0.76
6400,0.77
6500,0.77
6600,0.77
6700,0.77
6800,0.78
6900,0.78
7000,0.78
7100,0.78
7200,0.78
7300,0.78
7400,0.79
7500,0.79
7600,0.79
7700,0.79
7800,0.79
7900,0.79
8000,0.79
8100,0.8
8200,0.8
8300,0.8
8400,0.8
8500,0.8
8600,0.8
8700,0.81
8800,0.81
8900,0.81
9000,0.81
9100,0.81
9200,0.81
9300,0.82
9400,0.82
9500,0.82
9600,0.82
9700,0.82
9800,0.83
9900,0.83
10000,0.83
10100,0.83
10200,0.83
10300,0.83
10400,0.84
10500,0.84
10600,0.84
10700,0.84
10800,0.85
10900,0.85
11000,0.85


==> csv/Attack/attempted/attempted.csv <==
0,0.0
200,0.0035294117647058825
400,0.01411764705882353
600,0.027450980392156862
800,0.040392156862745096
1000,0.0611764705882353
1200,0.08274509803921569
1400,0.10627450980392157
1600,0.13607843137254902
1800,0.15490196078431373
2000,0.18313725490196078
2200,0.20431372549019608
2400,0.2227450980392157
2600,0.2447058823529412
2800,0.2615686274509804
3000,0.27647058823529413
3200,0.28980392156862744
3400,0.30392156862745096
3600,0.3149019607843137
3800,0.323921568627451
4000,0.3341176470588235
4200,0.3384313725490196
4400,0.3419607843137255
4600,0.34509803921568627
4800,0.34901960784313724
5000,0.35254901960784313
5200,0.3592156862745098
5400,0.36470588235294116
5600,0.37019607843137253
5800,0.37607843137254904
6000,0.38588235294117645
6200,0.3976470588235294
6400,0.41058823529411764
6600,0.42274509803921567
6800,0.4415686274509804
7000,0.45450980392156864
7200,0.47137254901960784
7400,0.48784313725490197
7600,0.5062745098039215
7800,0.5286274509803922
8000,0.5525490196078431
8200,0.572156862745098
8400,0.5945098039215686
8600,0.6164705882352941
8800,0.6388235294117647
9000,0.66
9200,0.6756862745098039
9400,0.6949019607843138
9600,0.7074509803921568
9800,0.72
10000,0.7309803921568627
10200,0.743921568627451
10400,0.7537254901960785
10600,0.7674509803921569
10800,0.7760784313725491
11000,0.7850980392156863
11200,0.7945098039215687
11400,0.8054901960784314
11600,0.8113725490196079
11800,0.8152941176470588
12000,0.8215686274509804
12200,0.8254901960784313
12400,0.832156862745098
12600,0.8384313725490196
12800,0.8447058823529412
13000,0.852156862745098
13200,0.86
13400,0.8674509803921568
13600,0.8788235294117647
13800,0.8850980392156863
14000,0.8921568627450981
14200,0.9050980392156863
14400,0.9149019607843137
14600,0.92
14800,0.9270588235294117
15000,0.9329411764705883
15200,0.943921568627451
15400,0.951764705882353
15600,0.9584313725490196
15800,0.9615686274509804
16000,0.9643137254901961
16200,0.9670588235294117
16400,0.9713725490196078
16600,0.9788235294117648
16800,0.9831372549019608
17000,0.9890196078431372
17200,0.9901960784313726
17400,0.9905882352941177
17600,0.9921568627450981
17800,0.9933333333333333
18000,0.9945098039215686
18200,0.9949019607843137
18400,0.9952941176470588
18600,0.9968627450980392
18800,0.9972549019607844
19000,0.9976470588235294
19200,0.9976470588235294
19400,0.9988235294117647
19600,0.9996078431372549
19800,1.0
20000,1.0

==> csv/OWD/CDF/owd-a.csv <==
0.000000, 0.087300
0.500000, 0.252860
1.000000, 0.406460
1.500000, 0.538590
2.000000, 0.649060
2.500000, 0.740420
3.000000, 0.812730
3.500000, 0.869020
4.000000, 0.910860
4.500000, 0.940960
5.000000, 0.962420
5.500000, 0.977040
6.000000, 0.986070
6.500000, 0.991810
7.000000, 0.995160
7.500000, 0.997190
8.000000, 0.998470
8.500000, 0.999120
9.000000, 0.999600
9.500000, 0.999800
10.000000, 0.999910
10.500000, 0.999960
11.000000, 1.000000
11.500000, 1.000000
12.000000, 1.000000
12.500000, 1.000000
13.000000, 1.000000
13.500000, 1.000000
14.000000, 1.000000
14.500000, 1.000000
15.000000, 1.000000
15.500000, 1.000000
16.000000, 1.000000
16.500000, 1.000000
17.000000, 1.000000
17.500000, 1.000000
18.000000, 1.000000
18.500000, 1.000000
19.000000, 1.000000
19.500000, 1.000000
20.000000, 1.000000
20.500000, 1.000000
21.000000, 1.000000
21.500000, 1.000000
22.000000, 1.000000
22.500000, 1.000000
23.000000, 1.000000
23.500000, 1.000000
24.000000, 1.000000
24.500000, 1.000000
25.000000, 1.000000
25.500000, 1.000000
26.000000, 1.000000
26.500000, 1.000000
27.000000, 1.000000
27.500000, 1.000000
28.000000, 1.000000
28.500000, 1.000000
29.000000, 1.000000
29.500000, 1.000000
30.000000, 1.000000
30.500000, 1.000000
31.000000, 1.000000
31.500000, 1.000000
32.000000, 1.000000
32.500000, 1.000000
33.000000, 1.000000
33.500000, 1.000000
34.000000, 1.000000
34.500000, 1.000000
35.000000, 1.000000
35.500000, 1.000000
36.000000, 1.000000
36.500000, 1.000000
37.000000, 1.000000
37.500000, 1.000000
38.000000, 1.000000
38.500000, 1.000000
39.000000, 1.000000
39.500000, 1.000000
40.000000, 1.000000
40.500000, 1.000000
41.000000, 1.000000
41.500000, 1.000000
42.000000, 1.000000
42.500000, 1.000000
43.000000, 1.000000
43.500000, 1.000000
44.000000, 1.000000
44.500000, 1.000000
45.000000, 1.000000
45.500000, 1.000000
46.000000, 1.000000
46.500000, 1.000000
47.000000, 1.000000
47.500000, 1.000000
48.000000, 1.000000
48.500000, 1.000000
49.000000, 1.000000
49.500000, 1.000000
50.000000, 1.000000
50.500000, 1.000000
51.000000, 1.000000
51.500000, 1.000000
52.000000, 1.000000
52.500000, 1.000000
53.000000, 1.000000
53.500000, 1.000000
54.000000, 1.000000
54.500000, 1.000000
55.000000, 1.000000
55.500000, 1.000000
56.000000, 1.000000
56.500000, 1.000000
57.000000, 1.000000
57.500000, 1.000000
58.000000, 1.000000
58.500000, 1.000000
59.000000, 1.000000
59.500000, 1.000000



==> csv/OWD/CDF/owd-b.csv <==
0.0, 0.128038
0.5, 0.370936
1.0, 0.578371
1.5, 0.738166
2.0, 0.849521
2.5, 0.919963
3.0, 0.960570
3.5, 0.981983
4.0, 0.992352
4.5, 0.996979
5.0, 0.998888
5.5, 0.999617
6.0, 0.999877
6.5, 0.999963
7.0, 0.999990
7.5, 0.999997
8.0, 0.999999
8.5, 1.000000
9.0, 1.000000
9.5, 1.000000
10.0, 1.000000
10.5, 1.000000
11.0, 1.000000
11.5, 1.000000
12.0, 1.000000
12.5, 1.000000
13.0, 1.000000
13.5, 1.000000
14.0, 1.000000
14.5, 1.000000
15.0, 1.000000
15.5, 1.000000
16.0, 1.000000
16.5, 1.000000
17.0, 1.000000
17.5, 1.000000
18.0, 1.000000
18.5, 1.000000
19.0, 1.000000
19.5, 1.000000
20.0, 1.000000
20.5, 1.000000
21.0, 1.000000
21.5, 1.000000
22.0, 1.000000
22.5, 1.000000
23.0, 1.000000
23.5, 1.000000
24.0, 1.000000
24.5, 1.000000
25.0, 1.000000
25.5, 1.000000
26.0, 1.000000
26.5, 1.000000
27.0, 1.000000
27.5, 1.000000
28.0, 1.000000
28.5, 1.000000
29.0, 1.000000
29.5, 1.000000
30.0, 1.000000
30.5, 1.000000
31.0, 1.000000
31.5, 1.000000
32.0, 1.000000
32.5, 1.000000
33.0, 1.000000
33.5, 1.000000
34.0, 1.000000
34.5, 1.000000
35.0, 1.000000
35.5, 1.000000
36.0, 1.000000
36.5, 1.000000
37.0, 1.000000
37.5, 1.000000
38.0, 1.000000
38.5, 1.000000
39.0, 1.000000
39.5, 1.000000


==> csv/OWD/CDF/owd-c.csv <==
0.0, 0.024727
0.5, 0.074118
1.0, 0.123318
1.5, 0.172199
2.0, 0.220628
2.5, 0.268471
3.0, 0.315590
3.5, 0.361844
4.0, 0.407089
4.5, 0.451182
5.0, 0.493981
5.5, 0.535347
6.0, 0.575149
6.5, 0.613262
7.0, 0.649577
7.5, 0.683996
8.0, 0.716441
8.5, 0.746852
9.0, 0.775190
9.5, 0.801435
10.0, 0.825592
10.5, 0.847686
11.0, 0.867761
11.5, 0.885882
12.0, 0.902127
12.5, 0.916589
13.0, 0.929372
13.5, 0.940588
14.0, 0.950357
14.5, 0.958799
15.0, 0.966039
15.5, 0.972200
16.0, 0.977400
16.5, 0.981756
17.0, 0.985376
17.5, 0.988360
18.0, 0.990802
18.5, 0.992784
19.0, 0.994381
19.5, 0.995657
20.0, 0.996669
20.5, 0.997464
21.0, 0.998085
21.5, 0.998565
22.0, 0.998934
22.5, 0.999214
23.0, 0.999425
23.5, 0.999583
24.0, 0.999700
24.5, 0.999786
25.0, 0.999849
25.5, 0.999894
26.0, 0.999927
26.5, 0.999950
27.0, 0.999966
27.5, 0.999977
28.0, 0.999984
28.5, 0.999990
29.0, 0.999993
29.5, 0.999996
30.0, 0.999997
30.5, 0.999998
31.0, 0.999999
31.5, 0.999999
32.0, 1.000000
32.5, 1.000000
33.0, 1.000000
33.5, 1.000000
34.0, 1.000000
34.5, 1.000000
35.0, 1.000000
35.5, 1.000000
36.0, 1.000000
36.5, 1.000000
37.0, 1.000000
37.5, 1.000000
38.0, 1.000000
38.5, 1.000000
39.0, 1.000000
39.5, 1.000000

==> csv/OWD/CDF/owd-d.csv <==
0.0, 0.002695
0.5, 0.008451
1.0, 0.015439
1.5, 0.024900
2.0, 0.038633
2.5, 0.059044
3.0, 0.088931
3.5, 0.130994
4.0, 0.187113
4.5, 0.257614
5.0, 0.340790
5.5, 0.432914
6.0, 0.528780
6.5, 0.622644
7.0, 0.709263
7.5, 0.784737
8.0, 0.846947
8.5, 0.895537
9.0, 0.931565
9.5, 0.956963
10.0, 0.974012
10.5, 0.984926
11.0, 0.991597
11.5, 0.995497
12.0, 0.997678
12.5, 0.998847
13.0, 0.999449
13.5, 0.999746
14.0, 0.999887
14.5, 0.999952
15.0, 0.999980
15.5, 0.999992
16.0, 0.999997
16.5, 0.999999
17.0, 1.000000
17.5, 1.000000
18.0, 1.000000
18.5, 1.000000
19.0, 1.000000
19.5, 1.000000
20.0, 1.000000
20.5, 1.000000
21.0, 1.000000
21.5, 1.000000
22.0, 1.000000
22.5, 1.000000
23.0, 1.000000
23.5, 1.000000
24.0, 1.000000
24.5, 1.000000
25.0, 1.000000
25.5, 1.000000
26.0, 1.000000
26.5, 1.000000
27.0, 1.000000
27.5, 1.000000
28.0, 1.000000
28.5, 1.000000
29.0, 1.000000
29.5, 1.000000
30.0, 1.000000
30.5, 1.000000
31.0, 1.000000
31.5, 1.000000
32.0, 1.000000
32.5, 1.000000
33.0, 1.000000
33.5, 1.000000
34.0, 1.000000
34.5, 1.000000
35.0, 1.000000
35.5, 1.000000
36.0, 1.000000
36.5, 1.000000
37.0, 1.000000
37.5, 1.000000
38.0, 1.000000
38.5, 1.000000
39.0, 1.000000
39.5, 1.000000


==> csv/OWD/CDF/owd-e.csv <==
0.0, 0.090278
0.5, 0.266193
1.0, 0.428973
1.5, 0.572109
2.0, 0.691717
2.5, 0.786711
3.0, 0.858436
3.5, 0.909932
4.0, 0.945103
4.5, 0.967959
5.0, 0.982097
5.5, 0.990424
6.0, 0.995097
6.5, 0.997597
7.0, 0.998872
7.5, 0.999492
8.0, 0.999781
8.5, 0.999909
9.0, 0.999964
9.5, 0.999986
10.0, 0.999995
10.5, 0.999998
11.0, 0.999999
11.5, 1.000000
12.0, 1.000000
12.5, 1.000000
13.0, 1.000000
13.5, 1.000000
14.0, 1.000000
14.5, 1.000000
15.0, 1.000000
15.5, 1.000000
16.0, 1.000000
16.5, 1.000000
17.0, 1.000000
17.5, 1.000000
18.0, 1.000000
18.5, 1.000000
19.0, 1.000000
19.5, 1.000000
20.0, 1.000000
20.5, 1.000000
21.0, 1.000000
21.5, 1.000000
22.0, 1.000000
22.5, 1.000000
23.0, 1.000000
23.5, 1.000000
24.0, 1.000000
24.5, 1.000000
25.0, 1.000000
25.5, 1.000000
26.0, 1.000000
26.5, 1.000000
27.0, 1.000000
27.5, 1.000000
28.0, 1.000000
28.5, 1.000000
29.0, 1.000000
29.5, 1.000000
30.0, 1.000000
30.5, 1.000000
31.0, 1.000000
31.5, 1.000000
32.0, 1.000000
32.5, 1.000000
33.0, 1.000000
33.5, 1.000000
34.0, 1.000000
34.5, 1.000000
35.0, 1.000000
35.5, 1.000000
36.0, 1.000000
36.5, 1.000000
37.0, 1.000000
37.5, 1.000000
38.0, 1.000000
38.5, 1.000000
39.0, 1.000000
39.5, 1.000000


==> csv/OWD/CDF/owd-f.csv <==
0.0, 0.013763
0.5, 0.041549
1.0, 0.070164
1.5, 0.100228
2.0, 0.132392
2.5, 0.167327
3.0, 0.205692
3.5, 0.248066
4.0, 0.294864
4.5, 0.346242
5.0, 0.402000
5.5, 0.461517
6.0, 0.523730
6.5, 0.587178
7.0, 0.650117
7.5, 0.710686
8.0, 0.767110
8.5, 0.817890
9.0, 0.861959
9.5, 0.898772
10.0, 0.928324
10.5, 0.951082
11.0, 0.967873
11.5, 0.979725
12.0, 0.987719
12.5, 0.992867
13.0, 0.996031
13.5, 0.997886
14.0, 0.998922
14.5, 0.999474
15.0, 0.999754
15.5, 0.999890
16.0, 0.999953
16.5, 0.999981
17.0, 0.999992
17.5, 0.999997
18.0, 0.999999
18.5, 1.000000
19.0, 1.000000
19.5, 1.000000
20.0, 1.000000
20.5, 1.000000
21.0, 1.000000
21.5, 1.000000
22.0, 1.000000
22.5, 1.000000
23.0, 1.000000
23.5, 1.000000
24.0, 1.000000
24.5, 1.000000
25.0, 1.000000
25.5, 1.000000
26.0, 1.000000
26.5, 1.000000
27.0, 1.000000
27.5, 1.000000
28.0, 1.000000
28.5, 1.000000
29.0, 1.000000
29.5, 1.000000
30.0, 1.000000
30.5, 1.000000
31.0, 1.000000
31.5, 1.000000
32.0, 1.000000
32.5, 1.000000
33.0, 1.000000
33.5, 1.000000
34.0, 1.000000
34.5, 1.000000
35.0, 1.000000
35.5, 1.000000
36.0, 1.000000
36.5, 1.000000
37.0, 1.000000
37.5, 1.000000
38.0, 1.000000
38.5, 1.000000
39.0, 1.000000
39.5, 1.000000
40.0, 1.000000
40.5, 1.000000
41.0, 1.000000
41.5, 1.000000
42.0, 1.000000
42.5, 1.000000
43.0, 1.000000
43.5, 1.000000
44.0, 1.000000
44.5, 1.000000
45.0, 1.000000
45.5, 1.000000
46.0, 1.000000
46.5, 1.000000
47.0, 1.000000
47.5, 1.000000
48.0, 1.000000
48.5, 1.000000
49.0, 1.000000
49.5, 1.000000
50.0, 1.000000
50.5, 1.000000
51.0, 1.000000
51.5, 1.000000
52.0, 1.000000
52.5, 1.000000
53.0, 1.000000
53.5, 1.000000
54.0, 1.000000
54.5, 1.000000
55.0, 1.000000
55.5, 1.000000
56.0, 1.000000
56.5, 1.000000
57.0, 1.000000
57.5, 1.000000
58.0, 1.000000
58.5, 1.000000
59.0, 1.000000
59.5, 1.000000


==> csv/OWD/CDF/rtt-a.csv <==
0.000000, 0.051640
0.500000, 0.152500
1.000000, 0.253550
1.500000, 0.349970
2.000000, 0.439140
2.500000, 0.523010
3.000000, 0.598800
3.500000, 0.667270
4.000000, 0.727150
4.500000, 0.779510
5.000000, 0.824080
5.500000, 0.862590
6.000000, 0.893270
6.500000, 0.918220
7.000000, 0.938310
7.500000, 0.954220
8.000000, 0.966590
8.500000, 0.976270
9.000000, 0.982820
9.500000, 0.987880
10.000000, 0.991700
10.500000, 0.994340
11.000000, 0.996240
11.500000, 0.997420
12.000000, 0.998300
12.500000, 0.998890
13.000000, 0.999280
13.500000, 0.999470
14.000000, 0.999670
14.500000, 0.999820
15.000000, 0.999870
15.500000, 0.999930
16.000000, 0.999970
16.500000, 0.999990
17.000000, 0.999990
17.500000, 0.999990
18.000000, 1.000000
18.500000, 1.000000
19.000000, 1.000000
19.500000, 1.000000
20.000000, 1.000000
20.500000, 1.000000
21.000000, 1.000000
21.500000, 1.000000
22.000000, 1.000000
22.500000, 1.000000
23.000000, 1.000000
23.500000, 1.000000
24.000000, 1.000000
24.500000, 1.000000
25.000000, 1.000000
25.500000, 1.000000
26.000000, 1.000000
26.500000, 1.000000
27.000000, 1.000000
27.500000, 1.000000
28.000000, 1.000000
28.500000, 1.000000
29.000000, 1.000000
29.500000, 1.000000
30.000000, 1.000000
30.500000, 1.000000
31.000000, 1.000000
31.500000, 1.000000
32.000000, 1.000000
32.500000, 1.000000
33.000000, 1.000000
33.500000, 1.000000
34.000000, 1.000000
34.500000, 1.000000
35.000000, 1.000000
35.500000, 1.000000
36.000000, 1.000000
36.500000, 1.000000
37.000000, 1.000000
37.500000, 1.000000
38.000000, 1.000000
38.500000, 1.000000
39.000000, 1.000000
39.500000, 1.000000
40.000000, 1.000000
40.500000, 1.000000
41.000000, 1.000000
41.500000, 1.000000
42.000000, 1.000000
42.500000, 1.000000
43.000000, 1.000000
43.500000, 1.000000
44.000000, 1.000000
44.500000, 1.000000
45.000000, 1.000000
45.500000, 1.000000
46.000000, 1.000000
46.500000, 1.000000
47.000000, 1.000000
47.500000, 1.000000
48.000000, 1.000000
48.500000, 1.000000
49.000000, 1.000000
49.500000, 1.000000
50.000000, 1.000000
50.500000, 1.000000
51.000000, 1.000000
51.500000, 1.000000
52.000000, 1.000000
52.500000, 1.000000
53.000000, 1.000000
53.500000, 1.000000
54.000000, 1.000000
54.500000, 1.000000
55.000000, 1.000000
55.500000, 1.000000
56.000000, 1.000000
56.500000, 1.000000
57.000000, 1.000000
57.500000, 1.000000
58.000000, 1.000000
58.500000, 1.000000
59.000000, 1.000000
59.500000, 1.000000



==> csv/OWD/CDF/rtt-b.csv <==
0.0, 0.000025
0.5, 0.000086
1.0, 0.000189
1.5, 0.000378
2.0, 0.000719
2.5, 0.001322
3.0, 0.002351
3.5, 0.004051
4.0, 0.006762
4.5, 0.010945
5.0, 0.017187
5.5, 0.026198
6.0, 0.038789
6.5, 0.055824
7.0, 0.078149
7.5, 0.106504
8.0, 0.141422
8.5, 0.183132
9.0, 0.231484
9.5, 0.285907
10.0, 0.345411
10.5, 0.408641
11.0, 0.473970
11.5, 0.539633
12.0, 0.603866
12.5, 0.665050
13.0, 0.721823
13.5, 0.773166
14.0, 0.818441
14.5, 0.857385
15.0, 0.890078
15.5, 0.916872
16.0, 0.938322
16.5, 0.955100
17.0, 0.967929
17.5, 0.977523
18.0, 0.984540
18.5, 0.989564
19.0, 0.993084
19.5, 0.995501
20.0, 0.997126
20.5, 0.998197
21.0, 0.998889
21.5, 0.999327
22.0, 0.999600
22.5, 0.999766
23.0, 0.999866
23.5, 0.999924
24.0, 0.999958
24.5, 0.999977
25.0, 0.999988
25.5, 0.999993
26.0, 0.999997
26.5, 0.999998
27.0, 0.999999
27.5, 1.000000
28.0, 1.000000
28.5, 1.000000
29.0, 1.000000
29.5, 1.000000
30.0, 1.000000
30.5, 1.000000
31.0, 1.000000
31.5, 1.000000
32.0, 1.000000
32.5, 1.000000
33.0, 1.000000
33.5, 1.000000
34.0, 1.000000
34.5, 1.000000
35.0, 1.000000
35.5, 1.000000
36.0, 1.000000
36.5, 1.000000
37.0, 1.000000
37.5, 1.000000
38.0, 1.000000
38.5, 1.000000
39.0, 1.000000
39.5, 1.000000


==> csv/OWD/CDF/rtt-c.csv <==
0.0, 0.000010
0.5, 0.000043
1.0, 0.000127
1.5, 0.000343
2.0, 0.000855
2.5, 0.001983
3.0, 0.004287
3.5, 0.008658
4.0, 0.016391
4.5, 0.029175
5.0, 0.048978
5.5, 0.077800
6.0, 0.117312
6.5, 0.168460
7.0, 0.231123
7.5, 0.303949
8.0, 0.384399
8.5, 0.469047
9.0, 0.554038
9.5, 0.635610
10.0, 0.710576
10.5, 0.776645
11.0, 0.832570
11.5, 0.878096
12.0, 0.913787
12.5, 0.940764
13.0, 0.960449
13.5, 0.974329
14.0, 0.983796
14.5, 0.990049
15.0, 0.994052
15.5, 0.996538
16.0, 0.998037
16.5, 0.998915
17.0, 0.999415
17.5, 0.999693
18.0, 0.999842
18.5, 0.999921
19.0, 0.999961
19.5, 0.999981
20.0, 0.999991
20.5, 0.999996
21.0, 0.999998
21.5, 0.999999
22.0, 1.000000
22.5, 1.000000
23.0, 1.000000
23.5, 1.000000
24.0, 1.000000
24.5, 1.000000
25.0, 1.000000
25.5, 1.000000
26.0, 1.000000
26.5, 1.000000
27.0, 1.000000
27.5, 1.000000
28.0, 1.000000
28.5, 1.000000
29.0, 1.000000
29.5, 1.000000
30.0, 1.000000
30.5, 1.000000
31.0, 1.000000
31.5, 1.000000
32.0, 1.000000
32.5, 1.000000
33.0, 1.000000
33.5, 1.000000
34.0, 1.000000
34.5, 1.000000
35.0, 1.000000
35.5, 1.000000
36.0, 1.000000
36.5, 1.000000
37.0, 1.000000
37.5, 1.000000
38.0, 1.000000
38.5, 1.000000
39.0, 1.000000
39.5, 1.000000

==> csv/OWD/CDF/rtt-d.csv <==
0.0, 0.000000
0.5, 0.000000
1.0, 0.000001
1.5, 0.000003
2.0, 0.000006
2.5, 0.000015
3.0, 0.000032
3.5, 0.000069
4.0, 0.000141
4.5, 0.000280
5.0, 0.000536
5.5, 0.000994
6.0, 0.001783
6.5, 0.003096
7.0, 0.005206
7.5, 0.008486
8.0, 0.013418
8.5, 0.020595
9.0, 0.030713
9.5, 0.044533
10.0, 0.062838
10.5, 0.086361
11.0, 0.115703
11.5, 0.151254
12.0, 0.193114
12.5, 0.241041
13.0, 0.294427
13.5, 0.352312
14.0, 0.413437
14.5, 0.476330
15.0, 0.539419
15.5, 0.601143
16.0, 0.660072
16.5, 0.714997
17.0, 0.764997
17.5, 0.809472
18.0, 0.848145
18.5, 0.881030
19.0, 0.908387
19.5, 0.930663
20.0, 0.948420
20.5, 0.962286
21.0, 0.972893
21.5, 0.980848
22.0, 0.986695
22.5, 0.990912
23.0, 0.993896
23.5, 0.995967
24.0, 0.997379
24.5, 0.998324
25.0, 0.998946
25.5, 0.999347
26.0, 0.999602
26.5, 0.999761
27.0, 0.999859
27.5, 0.999918
28.0, 0.999953
28.5, 0.999973
29.0, 0.999985
29.5, 0.999992
30.0, 0.999996
30.5, 0.999998
31.0, 0.999999
31.5, 0.999999
32.0, 1.000000
32.5, 1.000000
33.0, 1.000000
33.5, 1.000000
34.0, 1.000000
34.5, 1.000000
35.0, 1.000000
35.5, 1.000000
36.0, 1.000000
36.5, 1.000000
37.0, 1.000000
37.5, 1.000000
38.0, 1.000000
38.5, 1.000000
39.0, 1.000000
39.5, 1.000000


==> csv/OWD/CDF/rtt-e.csv <==
0.0, 0.089780
0.5, 0.264793
1.0, 0.426852
1.5, 0.569453
2.0, 0.688732
2.5, 0.783621
3.0, 0.855456
3.5, 0.907244
4.0, 0.942827
4.5, 0.966148
5.0, 0.980742
5.5, 0.989470
6.0, 0.994463
6.5, 0.997199
7.0, 0.998636
7.5, 0.999360
8.0, 0.999710
8.5, 0.999874
9.0, 0.999947
9.5, 0.999978
10.0, 0.999991
10.5, 0.999997
11.0, 0.999999
11.5, 1.000000
12.0, 1.000000
12.5, 1.000000
13.0, 1.000000
13.5, 1.000000
14.0, 1.000000
14.5, 1.000000
15.0, 1.000000
15.5, 1.000000
16.0, 1.000000
16.5, 1.000000
17.0, 1.000000
17.5, 1.000000
18.0, 1.000000
18.5, 1.000000
19.0, 1.000000
19.5, 1.000000
20.0, 1.000000
20.5, 1.000000
21.0, 1.000000
21.5, 1.000000
22.0, 1.000000
22.5, 1.000000
23.0, 1.000000
23.5, 1.000000
24.0, 1.000000
24.5, 1.000000
25.0, 1.000000
25.5, 1.000000
26.0, 1.000000
26.5, 1.000000
27.0, 1.000000
27.5, 1.000000
28.0, 1.000000
28.5, 1.000000
29.0, 1.000000
29.5, 1.000000
30.0, 1.000000
30.5, 1.000000
31.0, 1.000000
31.5, 1.000000
32.0, 1.000000
32.5, 1.000000
33.0, 1.000000
33.5, 1.000000
34.0, 1.000000
34.5, 1.000000
35.0, 1.000000
35.5, 1.000000
36.0, 1.000000
36.5, 1.000000
37.0, 1.000000
37.5, 1.000000
38.0, 1.000000
38.5, 1.000000
39.0, 1.000000
39.5, 1.000000


==> csv/OWD/CDF/rtt-f.csv <==
0.0, 0.089780
0.5, 0.264793
1.0, 0.426852
1.5, 0.569453
2.0, 0.688732
2.5, 0.783621
3.0, 0.855456
3.5, 0.907244
4.0, 0.942827
4.5, 0.966148
5.0, 0.980742
5.5, 0.989470
6.0, 0.994463
6.5, 0.997199
7.0, 0.998636
7.5, 0.999360
8.0, 0.999710
8.5, 0.999874
9.0, 0.999947
9.5, 0.999978
10.0, 0.999991
10.5, 0.999997
11.0, 0.999999
11.5, 1.000000
12.0, 1.000000
12.5, 1.000000
13.0, 1.000000
13.5, 1.000000
14.0, 1.000000
14.5, 1.000000
15.0, 1.000000
15.5, 1.000000
16.0, 1.000000
16.5, 1.000000
17.0, 1.000000
17.5, 1.000000
18.0, 1.000000
18.5, 1.000000
19.0, 1.000000
19.5, 1.000000
20.0, 1.000000
20.5, 1.000000
21.0, 1.000000
21.5, 1.000000
22.0, 1.000000
22.5, 1.000000
23.0, 1.000000
23.5, 1.000000
24.0, 1.000000
24.5, 1.000000
25.0, 1.000000
25.5, 1.000000
26.0, 1.000000
26.5, 1.000000
27.0, 1.000000
27.5, 1.000000
28.0, 1.000000
28.5, 1.000000
29.0, 1.000000
29.5, 1.000000
30.0, 1.000000
30.5, 1.000000
31.0, 1.000000
31.5, 1.000000
32.0, 1.000000
32.5, 1.000000
33.0, 1.000000
33.5, 1.000000
34.0, 1.000000
34.5, 1.000000
35.0, 1.000000
35.5, 1.000000
36.0, 1.000000
36.5, 1.000000
37.0, 1.000000
37.5, 1.000000
38.0, 1.000000
38.5, 1.000000
39.0, 1.000000
39.5, 1.000000


==> csv/Puzzles/3D/at_c_equal_25.dat <==
0.01563 1.0 189
0.01563 1.4 2093
0.01563 1.8 2767
0.01563 2.2 3421
0.01563 2.6 4069
0.01563 3.0 4713
0.01563 3.4 5357
0.01563 3.8 5999
0.01563 4.0 6320

0.08563 1.0 34
0.08563 1.4 381
0.08563 1.8 504
0.08563 2.2 624
0.08563 2.6 742
0.08563 3.0 860
0.08563 3.4 977
0.08563 3.8 1094
0.08563 4.0 1153

0.15563 1.0 19
0.15563 1.4 210
0.15563 1.8 277
0.15563 2.2 343
0.15563 2.6 408
0.15563 3.0 473
0.15563 3.4 537
0.15563 3.8 602
0.15563 4.0 634

0.22563 1.0 13
0.22563 1.4 144
0.22563 1.8 191
0.22563 2.2 236
0.22563 2.6 281
0.22563 3.0 326
0.22563 3.4 371
0.22563 3.8 415
0.22563 4.0 437

0.29563 1.0 10
0.29563 1.4 110
0.29563 1.8 146
0.29563 2.2 180
0.29563 2.6 215
0.29563 3.0 249
0.29563 3.4 283
0.29563 3.8 317
0.29563 4.0 334

0.36563 1.0 8
0.36563 1.4 89
0.36563 1.8 118
0.36563 2.2 146
0.36563 2.6 173
0.36563 3.0 201
0.36563 3.4 228
0.36563 3.8 256
0.36563 4.0 270

0.43563 1.0 6
0.43563 1.4 75
0.43563 1.8 99
0.43563 2.2 122
0.43563 2.6 145
0.43563 3.0 169
0.43563 3.4 192
0.43563 3.8 215
0.43563 4.0 226

0.50563 1.0 5
0.50563 1.4 64
0.50563 1.8 85
0.50563 2.2 105
0.50563 2.6 125
0.50563 3.0 145
0.50563 3.4 165
0.50563 3.8 185
0.50563 4.0 195

0.57563 1.0 5
0.57563 1.4 56
0.57563 1.8 75
0.57563 2.2 92
0.57563 2.6 110
0.57563 3.0 127
0.57563 3.4 145
0.57563 3.8 162
0.57563 4.0 171

0.64563 1.0 4
0.64563 1.4 50
0.64563 1.8 66
0.64563 2.2 82
0.64563 2.6 98
0.64563 3.0 114
0.64563 3.4 129
0.64563 3.8 145
0.64563 4.0 152

0.71563 1.0 4
0.71563 1.4 45
0.71563 1.8 60
0.71563 2.2 74
0.71563 2.6 88
0.71563 3.0 102
0.71563 3.4 116
0.71563 3.8 131
0.71563 4.0 138

0.78563 1.0 3
0.78563 1.4 41
0.78563 1.8 55
0.78563 2.2 68
0.78563 2.6 80
0.78563 3.0 93
0.78563 3.4 106
0.78563 3.8 119
0.78563 4.0 125

0.85563 1.0 3
0.85563 1.4 38
0.85563 1.8 50
0.85563 2.2 62
0.85563 2.6 74
0.85563 3.0 86
0.85563 3.4 97
0.85563 3.8 109
0.85563 4.0 115

0.92563 1.0 3
0.92563 1.4 35
0.92563 1.8 46
0.92563 2.2 57
0.92563 2.6 68
0.92563 3.0 79
0.92563 3.4 90
0.92563 3.8 101
0.92563 4.0 106

0.99563 1.0 2
0.99563 1.4 32
0.99563 1.8 43
0.99563 2.2 53
0.99563 2.6 63
0.99563 3.0 73
0.99563 3.4 84
0.99563 3.8 94
0.99563 4.0 99



==> csv/Puzzles/3D/at_g_equal_1p5.dat <==
0.01563 1.0 32
0.01563 5.0 378
0.01563 9.0 749
0.01563 13.0 1126
0.01563 17.0 1504
0.01563 21.0 1884
0.01563 25.0 2265
0.01563 29.0 2647
0.01563 33.0 3028
0.01563 37.0 3410
0.01563 41.0 3793
0.01563 45.0 4175
0.01563 49.0 4558
0.01563 53.0 4940
0.01563 57.0 5323
0.01563 61.0 5706
0.01563 65.0 6089
0.01563 69.0 6472
0.01563 73.0 6856
0.01563 77.0 7239

0.08563 1.0 5
0.08563 5.0 68
0.08563 9.0 136
0.08563 13.0 205
0.08563 17.0 274
0.08563 21.0 343
0.08563 25.0 413
0.08563 29.0 483
0.08563 33.0 552
0.08563 37.0 622
0.08563 41.0 692
0.08563 45.0 761
0.08563 49.0 831
0.08563 53.0 901
0.08563 57.0 971
0.08563 61.0 1041
0.08563 65.0 1111
0.08563 69.0 1181
0.08563 73.0 1251
0.08563 77.0 1321

0.15563 1.0 3
0.15563 5.0 37
0.15563 9.0 75
0.15563 13.0 113
0.15563 17.0 151
0.15563 21.0 189
0.15563 25.0 227
0.15563 29.0 265
0.15563 33.0 304
0.15563 37.0 342
0.15563 41.0 380
0.15563 45.0 419
0.15563 49.0 457
0.15563 53.0 496
0.15563 57.0 534
0.15563 61.0 572
0.15563 65.0 611
0.15563 69.0 649
0.15563 73.0 688
0.15563 77.0 726

0.22563 1.0 2
0.22563 5.0 26
0.22563 9.0 51
0.22563 13.0 77
0.22563 17.0 104
0.22563 21.0 130
0.22563 25.0 156
0.22563 29.0 183
0.22563 33.0 209
0.22563 37.0 236
0.22563 41.0 262
0.22563 45.0 289
0.22563 49.0 315
0.22563 53.0 342
0.22563 57.0 368
0.22563 61.0 395
0.22563 65.0 421
0.22563 69.0 448
0.22563 73.0 474
0.22563 77.0 501

0.29563 1.0 1
0.29563 5.0 19
0.29563 9.0 39
0.29563 13.0 59
0.29563 17.0 79
0.29563 21.0 99
0.29563 25.0 119
0.29563 29.0 139
0.29563 33.0 160
0.29563 37.0 180
0.29563 41.0 200
0.29563 45.0 220
0.29563 49.0 240
0.29563 53.0 261
0.29563 57.0 281
0.29563 61.0 301
0.29563 65.0 321
0.29563 69.0 342
0.29563 73.0 362
0.29563 77.0 382

0.36563 1.0 1
0.36563 5.0 16
0.36563 9.0 32
0.36563 13.0 48
0.36563 17.0 64
0.36563 21.0 80
0.36563 25.0 96
0.36563 29.0 113
0.36563 33.0 129
0.36563 37.0 145
0.36563 41.0 162
0.36563 45.0 178
0.36563 49.0 194
0.36563 53.0 211
0.36563 57.0 227
0.36563 61.0 243
0.36563 65.0 260
0.36563 69.0 276
0.36563 73.0 292
0.36563 77.0 309

0.43563 1.0 1
0.43563 5.0 13
0.43563 9.0 26
0.43563 13.0 40
0.43563 17.0 53
0.43563 21.0 67
0.43563 25.0 81
0.43563 29.0 94
0.43563 33.0 108
0.43563 37.0 122
0.43563 41.0 136
0.43563 45.0 149
0.43563 49.0 163
0.43563 53.0 177
0.43563 57.0 190
0.43563 61.0 204
0.43563 65.0 218
0.43563 69.0 232
0.43563 73.0 245
0.43563 77.0 259

0.50563 1.0 0
0.50563 5.0 11
0.50563 9.0 23
0.50563 13.0 34
0.50563 17.0 46
0.50563 21.0 58
0.50563 25.0 70
0.50563 29.0 81
0.50563 33.0 93
0.50563 37.0 105
0.50563 41.0 117
0.50563 45.0 129
0.50563 49.0 140
0.50563 53.0 152
0.50563 57.0 164
0.50563 61.0 176
0.50563 65.0 188
0.50563 69.0 200
0.50563 73.0 211
0.50563 77.0 223

0.57563 1.0 0
0.57563 5.0 10
0.57563 9.0 20
0.57563 13.0 30
0.57563 17.0 40
0.57563 21.0 51
0.57563 25.0 61
0.57563 29.0 71
0.57563 33.0 82
0.57563 37.0 92
0.57563 41.0 102
0.57563 45.0 113
0.57563 49.0 123
0.57563 53.0 134
0.57563 57.0 144
0.57563 61.0 154
0.57563 65.0 165
0.57563 69.0 175
0.57563 73.0 186
0.57563 77.0 196

0.64563 1.0 0
0.64563 5.0 9
0.64563 9.0 18
0.64563 13.0 27
0.64563 17.0 36
0.64563 21.0 45
0.64563 25.0 54
0.64563 29.0 64
0.64563 33.0 73
0.64563 37.0 82
0.64563 41.0 91
0.64563 45.0 101
0.64563 49.0 110
0.64563 53.0 119
0.64563 57.0 128
0.64563 61.0 138
0.64563 65.0 147
0.64563 69.0 156
0.64563 73.0 165
0.64563 77.0 175

0.71563 1.0 0
0.71563 5.0 8
0.71563 9.0 16
0.71563 13.0 24
0.71563 17.0 32
0.71563 21.0 41
0.71563 25.0 49
0.71563 29.0 57
0.71563 33.0 66
0.71563 37.0 74
0.71563 41.0 82
0.71563 45.0 91
0.71563 49.0 99
0.71563 53.0 107
0.71563 57.0 116
0.71563 61.0 124
0.71563 65.0 132
0.71563 69.0 141
0.71563 73.0 149
0.71563 77.0 158

0.78563 1.0 0
0.78563 5.0 7
0.78563 9.0 14
0.78563 13.0 22
0.78563 17.0 29
0.78563 21.0 37
0.78563 25.0 45
0.78563 29.0 52
0.78563 33.0 60
0.78563 37.0 67
0.78563 41.0 75
0.78563 45.0 83
0.78563 49.0 90
0.78563 53.0 98
0.78563 57.0 105
0.78563 61.0 113
0.78563 65.0 121
0.78563 69.0 128
0.78563 73.0 136
0.78563 77.0 143

0.85563 1.0 0
0.85563 5.0 6
0.85563 9.0 13
0.85563 13.0 20
0.85563 17.0 27
0.85563 21.0 34
0.85563 25.0 41
0.85563 29.0 48
0.85563 33.0 55
0.85563 37.0 62
0.85563 41.0 69
0.85563 45.0 76
0.85563 49.0 83
0.85563 53.0 90
0.85563 57.0 97
0.85563 61.0 104
0.85563 65.0 111
0.85563 69.0 118
0.85563 73.0 125
0.85563 77.0 132

0.92563 1.0 0
0.92563 5.0 6
0.92563 9.0 12
0.92563 13.0 19
0.92563 17.0 25
0.92563 21.0 31
0.92563 25.0 38
0.92563 29.0 44
0.92563 33.0 51
0.92563 37.0 57
0.92563 41.0 64
0.92563 45.0 70
0.92563 49.0 76
0.92563 53.0 83
0.92563 57.0 89
0.92563 61.0 96
0.92563 65.0 102
0.92563 69.0 109
0.92563 73.0 115
0.92563 77.0 122

0.99563 1.0 0
0.99563 5.0 5
0.99563 9.0 11
0.99563 13.0 17
0.99563 17.0 23
0.99563 21.0 29
0.99563 25.0 35
0.99563 29.0 41
0.99563 33.0 47
0.99563 37.0 53
0.99563 41.0 59
0.99563 45.0 65
0.99563 49.0 71
0.99563 53.0 77
0.99563 57.0 83
0.99563 61.0 89
0.99563 65.0 95
0.99563 69.0 101
0.99563 73.0 107
0.99563 77.0 113



==> csv/Puzzles/3D_Fitted/at_g_equal_1p5_briefed.dat <==
0.01563 1.0 116.81546096847981
0.01563 5.0 584.077304842399
0.01563 9.0 1051.3391487163183
0.01563 13.0 1518.6009925902376
0.01563 17.0 1985.8628364641568
0.01563 21.0 2453.124680338076
0.01563 25.0 2920.386524211995
0.01563 29.0 3387.648368085914
0.01563 33.0 3854.9102119598333
0.01563 37.0 4322.172055833753
0.01563 41.0 4789.433899707672
0.01563 45.0 5256.69574358159
0.01563 49.0 5723.95758745551
0.01563 53.0 6191.219431329429
0.01563 57.0 6658.481275203349
0.01563 61.0 7125.743119077268
0.01563 65.0 7593.004962951188
0.01563 69.0 8060.266806825107
0.01563 73.0 8527.528650699025
0.01563 77.0 8994.790494572944
0.01563 80.0 9345.236877478384

0.08563 1.0 6.294849704358599
0.08563 5.0 31.474248521792994
0.08563 9.0 56.65364733922739
0.08563 13.0 81.8330461566618
0.08563 17.0 107.01244497409618
0.08563 21.0 132.19184379153057
0.08563 25.0 157.37124260896496
0.08563 29.0 182.55064142639938
0.08563 33.0 207.73004024383377
0.08563 37.0 232.90943906126816
0.08563 41.0 258.0888378787026
0.08563 45.0 283.26823669613697
0.08563 49.0 308.44763551357136
0.08563 53.0 333.62703433100575
0.08563 57.0 358.80643314844014
0.08563 61.0 383.9858319658745
0.08563 65.0 409.1652307833089
0.08563 69.0 434.3446296007433
0.08563 73.0 459.52402841817775
0.08563 77.0 484.7034272356121
0.08563 80.0 503.5879763486879

0.15563 1.0 4.40588564348221
0.15563 5.0 22.029428217411052
0.15563 9.0 39.65297079133989
0.15563 13.0 57.276513365268734
0.15563 17.0 74.90005593919759
0.15563 21.0 92.52359851312643
0.15563 25.0 110.14714108705526
0.15563 29.0 127.7706836609841
0.15563 33.0 145.39422623491294
0.15563 37.0 163.0177688088418
0.15563 41.0 180.64131138277062
0.15563 45.0 198.26485395669948
0.15563 49.0 215.8883965306283
0.15563 53.0 233.51193910455714
0.15563 57.0 251.135481678486
0.15563 61.0 268.7590242524148
0.15563 65.0 286.3825668263437
0.15563 69.0 304.00610940027246
0.15563 73.0 321.62965197420135
0.15563 77.0 339.2531945481302
0.15563 80.0 352.47085147857683

0.22563 1.0 4.373600396572424
0.22563 5.0 21.868001982862122
0.22563 9.0 39.36240356915182
0.22563 13.0 56.85680515544152
0.22563 17.0 74.35120674173122
0.22563 21.0 91.84560832802092
0.22563 25.0 109.34000991431061
0.22563 29.0 126.83441150060031
0.22563 33.0 144.32881308689002
0.22563 37.0 161.8232146731797
0.22563 41.0 179.31761625946942
0.22563 45.0 196.8120178457591
0.22563 49.0 214.3064194320488
0.22563 53.0 231.8008210183385
0.22563 57.0 249.2952226046282
0.22563 61.0 266.7896241909179
0.22563 65.0 284.2840257772076
0.22563 69.0 301.77842736349726
0.22563 73.0 319.27282894978697
0.22563 77.0 336.7672305360767
0.22563 80.0 349.88803172579395

0.29563 1.0 4.373048592972973
0.29563 5.0 21.865242964864866
0.29563 9.0 39.35743733675676
0.29563 13.0 56.84963170864865
0.29563 17.0 74.34182608054054
0.29563 21.0 91.83402045243244
0.29563 25.0 109.32621482432434
0.29563 29.0 126.81840919621622
0.29563 33.0 144.31060356810812
0.29563 37.0 161.80279794
0.29563 41.0 179.29499231189192
0.29563 45.0 196.7871866837838
0.29563 49.0 214.27938105567569
0.29563 53.0 231.77157542756757
0.29563 57.0 249.26376979945948
0.29563 61.0 266.7559641713513
0.29563 65.0 284.2481585432433
0.29563 69.0 301.74035291513513
0.29563 73.0 319.23254728702705
0.29563 77.0 336.7247416589189
0.29563 80.0 349.84388743783785

0.36563 1.0 4.373039161816593
0.36563 5.0 21.865195809082966
0.36563 9.0 39.35735245634934
0.36563 13.0 56.84950910361571
0.36563 17.0 74.34166575088209
0.36563 21.0 91.83382239814847
0.36563 25.0 109.32597904541484
0.36563 29.0 126.81813569268121
0.36563 33.0 144.31029233994758
0.36563 37.0 161.80244898721395
0.36563 41.0 179.29460563448032
0.36563 45.0 196.7867622817467
0.36563 49.0 214.2789189290131
0.36563 53.0 231.77107557627946
0.36563 57.0 249.26323222354583
0.36563 61.0 266.75538887081217
0.36563 65.0 284.2475455180786
0.36563 69.0 301.7397021653449
0.36563 73.0 319.23185881261134
0.36563 77.0 336.72401545987765
0.36563 80.0 349.84313294532745

0.43563 1.0 4.373039000623896
0.43563 5.0 21.865195003119478
0.43563 9.0 39.357351005615065
0.43563 13.0 56.84950700811064
0.43563 17.0 74.34166301060624
0.43563 21.0 91.83381901310182
0.43563 25.0 109.32597501559741
0.43563 29.0 126.81813101809298
0.43563 33.0 144.31028702058856
0.43563 37.0 161.80244302308415
0.43563 41.0 179.29459902557974
0.43563 45.0 196.7867550280753
0.43563 49.0 214.2789110305709
0.43563 53.0 231.7710670330665
0.43563 57.0 249.26322303556208
0.43563 61.0 266.75537903805764
0.43563 65.0 284.24753504055326
0.43563 69.0 301.73969104304877
0.43563 73.0 319.2318470455444
0.43563 77.0 336.72400304803995
0.43563 80.0 349.84312004991165

0.50563 1.0 4.3730389978688695
0.50563 5.0 21.865194989344346
0.50563 9.0 39.357350980819824
0.50563 13.0 56.8495069722953
0.50563 17.0 74.34166296377079
0.50563 21.0 91.83381895524626
0.50563 25.0 109.32597494672174
0.50563 29.0 126.81813093819721
0.50563 33.0 144.31028692967269
0.50563 37.0 161.80244292114818
0.50563 41.0 179.29459891262366
0.50563 45.0 196.78675490409913
0.50563 49.0 214.2789108955746
0.50563 53.0 231.77106688705007
0.50563 57.0 249.26322287852557
0.50563 61.0 266.755378870001
0.50563 65.0 284.24753486147654
0.50563 69.0 301.739690852952
0.50563 73.0 319.2318468444275
0.50563 77.0 336.7240028359029
0.50563 80.0 349.84311982950953

0.57563 1.0 4.373038997821782
0.57563 5.0 21.865194989108907
0.57563 9.0 39.357350980396035
0.57563 13.0 56.84950697168316
0.57563 17.0 74.34166296297029
0.57563 21.0 91.83381895425742
0.57563 25.0 109.32597494554454
0.57563 29.0 126.81813093683168
0.57563 33.0 144.3102869281188
0.57563 37.0 161.80244291940593
0.57563 41.0 179.29459891069305
0.57563 45.0 196.78675490198017
0.57563 49.0 214.27891089326732
0.57563 53.0 231.77106688455444
0.57563 57.0 249.26322287584156
0.57563 61.0 266.7553788671287
0.57563 65.0 284.2475348584158
0.57563 69.0 301.7396908497029
0.57563 73.0 319.2318468409901
0.57563 77.0 336.72400283227716
0.57563 80.0 349.8431198257425

0.64563 1.0 4.373038997820977
0.64563 5.0 21.865194989104886
0.64563 9.0 39.357350980388794
0.64563 13.0 56.8495069716727
0.64563 17.0 74.34166296295662
0.64563 21.0 91.83381895424053
0.64563 25.0 109.32597494552444
0.64563 29.0 126.81813093680834
0.64563 33.0 144.31028692809224
0.64563 37.0 161.80244291937615
0.64563 41.0 179.29459891066006
0.64563 45.0 196.78675490194397
0.64563 49.0 214.27891089322787
0.64563 53.0 231.77106688451178
0.64563 57.0 249.2632228757957
0.64563 61.0 266.75537886707957
0.64563 65.0 284.2475348583635
0.64563 69.0 301.7396908496474
0.64563 73.0 319.2318468409313
0.64563 77.0 336.7240028322152
0.64563 80.0 349.8431198256782

0.71563 1.0 4.373038997820963
0.71563 5.0 21.865194989104815
0.71563 9.0 39.35735098038867
0.71563 13.0 56.84950697167252
0.71563 17.0 74.34166296295638
0.71563 21.0 91.83381895424023
0.71563 25.0 109.32597494552408
0.71563 29.0 126.81813093680793
0.71563 33.0 144.31028692809178
0.71563 37.0 161.80244291937564
0.71563 41.0 179.2945989106595
0.71563 45.0 196.78675490194334
0.71563 49.0 214.2789108932272
0.71563 53.0 231.77106688451104
0.71563 57.0 249.2632228757949
0.71563 61.0 266.7553788670787
0.71563 65.0 284.2475348583626
0.71563 69.0 301.7396908496464
0.71563 73.0 319.2318468409303
0.71563 77.0 336.7240028322141
0.71563 80.0 349.84311982567704

0.78563 1.0 4.373038997820963
0.78563 5.0 21.865194989104815
0.78563 9.0 39.35735098038867
0.78563 13.0 56.84950697167252
0.78563 17.0 74.34166296295638
0.78563 21.0 91.83381895424023
0.78563 25.0 109.32597494552408
0.78563 29.0 126.81813093680793
0.78563 33.0 144.31028692809178
0.78563 37.0 161.80244291937564
0.78563 41.0 179.2945989106595
0.78563 45.0 196.78675490194334
0.78563 49.0 214.2789108932272
0.78563 53.0 231.77106688451104
0.78563 57.0 249.2632228757949
0.78563 61.0 266.7553788670787
0.78563 65.0 284.2475348583626
0.78563 69.0 301.7396908496464
0.78563 73.0 319.2318468409303
0.78563 77.0 336.7240028322141
0.78563 80.0 349.84311982567704

0.85563 1.0 4.373038997820963
0.85563 5.0 21.865194989104815
0.85563 9.0 39.35735098038867
0.85563 13.0 56.84950697167252
0.85563 17.0 74.34166296295638
0.85563 21.0 91.83381895424023
0.85563 25.0 109.32597494552408
0.85563 29.0 126.81813093680793
0.85563 33.0 144.31028692809178
0.85563 37.0 161.80244291937564
0.85563 41.0 179.2945989106595
0.85563 45.0 196.78675490194334
0.85563 49.0 214.2789108932272
0.85563 53.0 231.77106688451104
0.85563 57.0 249.2632228757949
0.85563 61.0 266.7553788670787
0.85563 65.0 284.2475348583626
0.85563 69.0 301.7396908496464
0.85563 73.0 319.2318468409303
0.85563 77.0 336.7240028322141
0.85563 80.0 349.84311982567704

0.92563 1.0 4.373038997820963
0.92563 5.0 21.865194989104815
0.92563 9.0 39.35735098038867
0.92563 13.0 56.84950697167252
0.92563 17.0 74.34166296295638
0.92563 21.0 91.83381895424023
0.92563 25.0 109.32597494552408
0.92563 29.0 126.81813093680793
0.92563 33.0 144.31028692809178
0.92563 37.0 161.80244291937564
0.92563 41.0 179.2945989106595
0.92563 45.0 196.78675490194334
0.92563 49.0 214.2789108932272
0.92563 53.0 231.77106688451104
0.92563 57.0 249.2632228757949
0.92563 61.0 266.7553788670787
0.92563 65.0 284.2475348583626
0.92563 69.0 301.7396908496464
0.92563 73.0 319.2318468409303
0.92563 77.0 336.7240028322141
0.92563 80.0 349.84311982567704

0.99563 1.0 4.373038997820963
0.99563 5.0 21.865194989104815
0.99563 9.0 39.35735098038867
0.99563 13.0 56.84950697167252
0.99563 17.0 74.34166296295638
0.99563 21.0 91.83381895424023
0.99563 25.0 109.32597494552408
0.99563 29.0 126.81813093680793
0.99563 33.0 144.31028692809178
0.99563 37.0 161.80244291937564
0.99563 41.0 179.2945989106595
0.99563 45.0 196.78675490194334
0.99563 49.0 214.2789108932272
0.99563 53.0 231.77106688451104
0.99563 57.0 249.2632228757949
0.99563 61.0 266.7553788670787
0.99563 65.0 284.2475348583626
0.99563 69.0 301.7396908496464
0.99563 73.0 319.2318468409303
0.99563 77.0 336.7240028322141
0.99563 80.0 349.84311982567704



==> csv/Puzzles/fa.csv <==
0.9,0
0.91,0
0.92,0
0.93,0
0.94,0
0.95,0
0.96,0
0.97,0
0.98,0
0.99,0
1.0,0
1.01,0
1.02,0
1.03,0
1.04,0
1.05,2
1.06,2
1.07,2
1.08,2
1.09,2
1.1,2
1.11,2
1.12,2
1.13,2
1.14,2
1.15,2
1.16,2
1.17,5
1.18,5
1.19,5
1.2,5
1.21,5
1.22,5
1.23,5
1.24,7
1.25,7
1.26,7
1.27,7
1.28,7
1.29,7
1.3,7
1.31,7
1.32,7
1.33,7
1.34,7
1.35,7
1.36,7
1.37,10
1.38,10
1.39,10
1.4,10
1.41,10
1.42,10
1.43,10
1.44,10
1.45,10
1.46,10
1.47,10
1.48,10
1.49,10
1.5,10
1.51,10
1.52,10
1.53,10
1.54,10
1.55,10
1.56,10
1.57,10
1.58,12
1.59,12
1.6,12
1.61,15
1.62,15
1.63,15
1.64,15
1.65,15
1.66,15
1.67,15
1.68,17
1.69,17
1.7,17
1.71,20
1.72,22
1.73,22
1.74,22
1.75,27
1.76,27
1.77,27
1.78,30
1.79,30
1.8,30
1.81,30
1.82,35
1.83,35
1.84,35
1.85,35
1.86,35
1.87,37
1.88,37
1.89,37
1.9,37
1.91,37
1.92,37
1.93,37
1.94,37
1.95,37
1.96,37
1.97,40
1.98,40
1.99,40
2.0,40
2.01,40
2.02,40
2.03,40
2.04,40
2.05,40
2.06,42
2.07,42
2.08,42
2.09,45
2.1,45
2.11,45
2.12,45
2.13,47
2.14,47
2.15,47
2.16,47
2.17,47
2.18,50
2.19,50
2.2,50
2.21,50
2.22,50
2.23,50
2.24,50
2.25,50
2.26,50
2.27,50
2.28,50
2.29,50
2.3,50
2.31,50
2.32,50
2.33,50
2.34,50
2.35,50
2.36,50
2.37,50
2.38,50
2.39,50
2.4,50
2.41,50
2.42,50
2.43,50
2.44,50
2.45,50
2.46,50
2.47,50
2.48,50
2.49,50
2.5,50
2.51,50
2.52,50
2.53,50
2.54,50
2.55,50
2.56,50
2.57,50
2.58,50
2.59,52
2.6,52
2.61,52
2.62,52
2.63,52
2.64,52
2.65,52
2.66,55
2.67,55
2.68,55
2.69,55
2.7,55
2.71,55
2.72,55
2.73,57
2.74,57
2.75,57
2.76,57
2.77,57
2.78,60
2.79,60
2.8,60
2.81,60
2.82,60
2.83,60
2.84,60
2.85,60
2.86,60
2.87,60
2.88,60
2.89,60
2.9,60
2.91,60
2.92,60
2.93,60
2.94,60
2.95,67
2.96,67
2.97,70
2.98,70
2.99,70
3.0,72
3.01,72
3.02,75
3.03,75
3.04,75
3.05,75
3.06,75
3.07,75
3.08,75
3.09,75
3.1,77
3.11,77
3.12,80
3.13,80
3.14,82
3.15,82
3.16,82
3.17,82
3.18,85
3.19,87
3.2,87
3.21,87
3.22,87
3.23,87
3.24,87
3.25,87
3.26,87
3.27,87
3.28,87
3.29,90
3.3,90
3.31,90
3.32,90
3.33,90
3.34,90
3.35,92
3.36,92
3.37,92
3.38,92
3.39,92
3.4,95
3.41,95
3.42,95
3.43,97
3.44,97
3.45,97
3.46,97
3.47,100
3.48,100
3.49,100
3.5,100


==> csv/Puzzles/fr.csv <==
0.999,100
1.0,90
1.001,85
1.002,82
1.003,82
1.004,68
1.005,56
1.006,46
1.007,41
1.008,34
1.009,29
1.01,26
1.011,21
1.012,19
1.013,17
1.014,17
1.015,17
1.016,14
1.017,12
1.018,12
1.019,9
1.02,9
1.021,9
1.022,9
1.023,7
1.024,4
1.025,4
1.026,2
1.027,2
1.028,2
1.029,2
1.03,0



==> csv/Wired/TIV/CDFminpTIV.csv <==
0,0.047813649366571315
100,0.28075194115243157
200,0.3498161013485901
300,0.4013077237433592
400,0.44789538210053126
500,0.5042909685328975
600,0.5958316305680424
700,0.6714344094809971
800,0.720065386187168
900,0.7560277891295464
1000,0.7952595014303229
1100,0.8438904781364936
1200,0.9431957498978341
1300,0.9701675521046179
1400,0.9775234981610135
1500,0.9865140988966081
1600,0.9926440539436044
1700,0.9971393543114018
1800,1.0

==> csv/Wired/TIV/CDFrttTIV.csv <==
0,0.0036779730281977932
100,0.3518594196975889
200,0.4503473641193298
300,0.5063342868818962
400,0.5659991826726604
500,0.624846751123825
600,0.7098487944421741
700,0.8030241111565182
800,0.8528810788720883
900,0.8823048630976706
1000,0.9055986922762567
1100,0.9346138128320393
1200,0.9791581528402125
1300,0.9938700449530037
1400,0.9979566816510013
1500,0.9987740089906008
1600,0.9991826726604005
1700,0.9995913363302003
1800,1.0

==> csv/Wired/areaDifference/combinedInsideAreaDifference.csv <==
0,0.034722222222222224
100,0.9305555555555556
200,0.9722222222222222
300,0.9861111111111112
400,1.0
500,1.0
600,1.0
700,1.0
800,1.0
900,1.0
1000,1.0
1100,1.0
1200,1.0
1300,1.0
1400,1.0
1500,1.0
1600,1.0
1700,1.0
1800,1.0


==> csv/Wired/areaDifference/combinedOutsideAreaDifference.csv <==
0,0.006705409029950827
100,0.3437639696021457
200,0.5829235583370586
300,0.7286544479213232
400,0.8417523468931605
500,0.9105945462673223
600,0.959767545820295
700,0.9848010728654448
800,0.9928475637013858
900,0.997764863656683
1000,0.9991059454626732
1100,0.9991059454626732
1200,0.9995529727313366
1300,0.9995529727313366
1400,0.9995529727313366
1500,1.0
1600,1.0
1700,1.0
1800,1.0


==> csv/Wired/cr/CDF_CS_adver.0.csv <==
0.0,0.8978704910908301
0.01,0.9161234245980009
0.02,0.9252498913515863
0.03,0.9335071707953064
0.04,0.9369839200347675
0.05,0.9413298565840938
0.06,0.9430682312038244
0.07,0.9456757931334203
0.08,0.9487179487179488
0.09,0.9504563233376794
0.1,0.9526292916123426
0.11,0.9530638852672751
0.12,0.9530638852672751
0.13,0.9539330725771404
0.14,0.955671447196871
0.15,0.9561060408518036
0.16,0.9565406345067362
0.17,0.9574098218166015
0.18,0.9582790091264668
0.19,0.9591481964363321
0.2,0.9595827900912647
0.21,0.96045197740113
0.22,0.9613211647109953
0.23,0.9617557583659279
0.24,0.9626249456757932
0.25,0.9630595393307257
0.26,0.9630595393307257
0.27,0.9634941329856583
0.28,0.9652325076053889
0.29,0.9656671012603215
0.3,0.9661016949152541
0.31,0.9665362885701867
0.32,0.967405475880052
0.33,0.967405475880052
0.34,0.9678400695349846
0.35,0.9682746631899172
0.36,0.9687092568448498
0.37,0.9695784441547151
0.38,0.9708822251195129
0.39,0.9713168187744455
0.4,0.9713168187744455
0.41,0.9717514124293781
0.42,0.9726205997392434
0.43,0.9734897870491087
0.44,0.9734897870491087
0.45,0.9739243807040413
0.46,0.9743589743589739
0.47,0.9747935680139065
0.48,0.9752281616688391
0.49,0.9752281616688391
0.5,0.9756627553237717
0.51,0.976531942633637
0.52,0.9774011299435023
0.53,0.9782703172533675
0.54,0.9791395045632328
0.55,0.9795740982181654
0.56,0.980008691873098
0.57,0.980008691873098
0.58,0.980008691873098
0.59,0.980008691873098
0.6,0.980008691873098
0.61,0.9804432855280306
0.62,0.9808778791829632
0.63,0.9817470664928285
0.64,0.9817470664928285
0.65,0.9821816601477611
0.66,0.9821816601477611
0.67,0.9830508474576264
0.68,0.9830508474576264
0.69,0.983485441112559
0.7,0.983485441112559
0.71,0.9839200347674916
0.72,0.9843546284224242
0.73,0.9847892220773568
0.74,0.9847892220773568
0.75,0.9852238157322893
0.76,0.9856584093872219
0.77,0.9856584093872219
0.78,0.9856584093872219
0.79,0.9860930030421545
0.8,0.9865275966970871
0.81,0.987831377661885
0.82,0.9882659713168176
0.83,0.9882659713168176
0.84,0.9882659713168176
0.85,0.9882659713168176
0.86,0.9895697522816155
0.87,0.9895697522816155
0.88,0.9913081269013461
0.89,0.992611907866144
0.9,0.9930465015210765
0.91,0.9934810951760091
0.92,0.9943502824858744
0.93,0.9952194697957397
0.94,0.9952194697957397
0.95,0.9956540634506723
0.96,0.9960886571056049
0.97,0.9973924380704028
0.98,0.9982616253802681
0.99,0.9999999999999987
1.0,0.9999999999999987

==> csv/Wired/cr/CDF_CS_legits.0.csv <==
0.0,0.3219178082191781
0.01,0.3972602739726028
0.02,0.4178082191780822
0.03,0.4246575342465754
0.04,0.4383561643835617
0.05,0.4657534246575343
0.06,0.4726027397260274
0.07,0.4726027397260274
0.08,0.4863013698630137
0.09,0.4863013698630137
0.1,0.5
0.11,0.5068493150684932
0.12,0.5136986301369864
0.13,0.5205479452054795
0.14,0.5342465753424659
0.15,0.5479452054794522
0.16,0.5479452054794522
0.17,0.5547945205479454
0.18,0.5547945205479454
0.19,0.5616438356164386
0.2,0.5616438356164386
0.21,0.5616438356164386
0.22,0.575342465753425
0.23,0.5821917808219181
0.24,0.5821917808219181
0.25,0.5821917808219181
0.26,0.5890410958904113
0.27,0.5958904109589045
0.28,0.6095890410958908
0.29,0.616438356164384
0.3,0.6232876712328772
0.31,0.6301369863013704
0.32,0.6506849315068498
0.33,0.664383561643836
0.34,0.664383561643836
0.35,0.664383561643836
0.36,0.6712328767123292
0.37,0.6712328767123292
0.38,0.6712328767123292
0.39,0.6780821917808224
0.4,0.6849315068493156
0.41,0.6849315068493156
0.42,0.6849315068493156
0.43,0.6849315068493156
0.44,0.6849315068493156
0.45,0.6849315068493156
0.46,0.6917808219178088
0.47,0.6917808219178088
0.48,0.6986301369863019
0.49,0.7054794520547951
0.5,0.7054794520547951
0.51,0.7054794520547951
0.52,0.7191780821917815
0.53,0.7191780821917815
0.54,0.7260273972602747
0.55,0.7328767123287678
0.56,0.7328767123287678
0.57,0.7328767123287678
0.58,0.739726027397261
0.59,0.739726027397261
0.6,0.739726027397261
0.61,0.7602739726027404
0.62,0.7671232876712336
0.63,0.7671232876712336
0.64,0.7739726027397268
0.65,0.78082191780822
0.66,0.7876712328767131
0.67,0.7876712328767131
0.68,0.7876712328767131
0.69,0.8013698630136994
0.7,0.8082191780821926
0.71,0.8082191780821926
0.72,0.8150684931506857
0.73,0.8150684931506857
0.74,0.8219178082191789
0.75,0.8219178082191789
0.76,0.8287671232876721
0.77,0.8356164383561653
0.78,0.8356164383561653
0.79,0.8356164383561653
0.8,0.8493150684931516
0.81,0.863013698630138
0.82,0.8698630136986312
0.83,0.8698630136986312
0.84,0.8698630136986312
0.85,0.8698630136986312
0.86,0.8698630136986312
0.87,0.8835616438356175
0.88,0.8835616438356175
0.89,0.8904109589041107
0.9,0.9041095890410971
0.91,0.9041095890410971
0.92,0.9178082191780834
0.93,0.9178082191780834
0.94,0.9383561643835628
0.95,0.9657534246575354
0.96,0.9794520547945218
0.97,0.9931506849315082
0.98,0.9931506849315082
0.99,1.0000000000000013
1.0,1.0000000000000013

==> csv/Wired/cr/bar.epsilon.0.csv <==
0,	34
1,	82
2,	10
3,	78
4,	60
5,	75
6,	200
7,	0
8,	3
9,	23
10,	60
11,	7
12,	0
13,	44
14,	49
15,	0
16,	3
17,	0
18,	92
19,	4
20,	23
21,	0
22,	63
23,	10
24,	39
25,	0
26,	41
27,	76
28,	5
29,	16
30,	0
31,	36
32,	31
33,	200



==> csv/Wired/dis_adv.csv <==
0,0.0
100,0.1295089091699261
200,0.21642764015645372
300,0.3107344632768362
400,0.38157322903085616
500,0.42633637548891784
600,0.4589308996088657
700,0.5071707953063885
800,0.5432420686657975
900,0.5710560625814863
1000,0.5997392438070405
1100,0.6240764884832681
1200,0.6418948283355063
1300,0.6618861364624077
1400,0.681877444589309
1500,0.6936114732724902
1600,0.7175141242937854
1700,0.7427205562798783
1800,0.7566275532377227
1900,0.768361581920904
2000,0.7792264232942199
2100,0.803129074315515
2200,0.8122555410691004
2300,0.8244241634072142
2400,0.8313776618861365
2500,0.8405041286397219
2600,0.8465884398087787
2700,0.8557149065623642
2800,0.8652759669708823
2900,0.8717948717948718
3000,0.8843980877879183
3100,0.9017818339852238
3200,0.9204693611473272
3300,0.9204693611473272
3400,0.9252498913515863
3500,0.9326379834854411
3600,0.9587136027813994
3700,0.9743589743589743
3800,0.9873967840069535
3900,0.9900043459365493
4000,1.0
4100,1.0
4200,1.0
4300,1.0
4400,1.0
4500,1.0
4600,1.0
4700,1.0
4800,1.0
4900,1.0
5000,1.0
5100,1.0
5200,1.0
5300,1.0
5400,1.0
5500,1.0
5600,1.0
5700,1.0
5800,1.0
5900,1.0
6000,1.0
6100,1.0
6200,1.0
6300,1.0
6400,1.0
6500,1.0
6600,1.0
6700,1.0
6800,1.0
6900,1.0
7000,1.0


==> csv/Wired/dis_legit.csv <==
0.0,0.0
0.01,0.0821917808219178
0.02,0.1917808219178082
0.03,0.3013698630136986
0.04,0.363013698630137
0.05,0.3972602739726027
0.06,0.4520547945205479
0.07,0.5205479452054794
0.08,0.5753424657534246
0.09,0.6301369863013698
0.1,0.6643835616438356
0.11,0.7465753424657534
0.12,0.7945205479452054
0.13,0.8904109589041096
0.14,0.910958904109589
0.15,0.958904109589041
0.16,0.9794520547945206
0.17,0.9931506849315068
0.18,0.9931506849315068
0.19,0.9931506849315068
0.2,0.9931506849315068
0.21,0.9931506849315068
0.22,0.9931506849315068
0.23,0.9931506849315068
0.24,0.9931506849315068
0.25,0.9931506849315068
0.26,0.9931506849315068
0.27,0.9931506849315068
0.28,1.0
0.29,1.0
0.3,1.0
0.31,1.0
0.32,1.0
0.33,1.0
0.34,1.0
0.35,1.0
0.36,1.0
0.37,1.0
0.38,1.0
0.39,1.0
0.4,1.0
0.41,1.0
0.42,1.0
0.43,1.0
0.44,1.0
0.45,1.0
0.46,1.0
0.47,1.0
0.48,1.0
0.49,1.0
0.5,1.0
0.51,1.0
0.52,1.0
0.53,1.0
0.54,1.0
0.55,1.0
0.56,1.0
0.57,1.0
0.58,1.0
0.59,1.0
0.6,1.0
0.61,1.0
0.62,1.0
0.63,1.0
0.64,1.0
0.65,1.0
0.66,1.0
0.67,1.0
0.68,1.0
0.69,1.0
0.7,1.0
0.71,1.0
0.72,1.0
0.73,1.0
0.74,1.0
0.75,1.0
0.76,1.0
0.77,1.0
0.78,1.0
0.79,1.0
0.8,1.0
0.81,1.0
0.82,1.0
0.83,1.0
0.84,1.0
0.85,1.0
0.86,1.0
0.87,1.0
0.88,1.0
0.89,1.0
0.9,1.0
0.91,1.0
0.92,1.0
0.93,1.0
0.94,1.0
0.95,1.0
0.96,1.0
0.97,1.0
0.98,1.0
0.99,1.0
1.0,1.0



==> csv/Wired/example/aRInside.csv <==
0,1
1,1
2,0.6666666667
3,0.75
4,0.8
5,0.8333333333
6,0.8571428571
7,0.875
8,0.7777777778
9,0.7
10,0.7272727273
11,0.75
12,0.7692307692
13,0.7857142857
16,0.8
19,0.75
20,0.7647058824
21,0.7777777778
22,0.7894736842
23,0.8
24,0.8095238095
26,0.8181818182
27,0.8260869565
28,0.8333333333
29,0.84
30,0.8461538462
31,0.8518518519
32,0.8571428571
33,0.8620689655
34,0.8666666667
35,0.8709677419
36,0.875
37,0.8787878788
38,0.8529411765
39,0.8571428571
40,0.8611111111
41,0.8648648649
42,0.8421052632
43,0.8205128205
44,0.825
45,0.8292682927
46,0.8333333333
47,0.8372093023
48,0.8409090909
49,0.8222222222
50,0.8260869565
51,0.829787234
52,0.8333333333
53,0.8367346939
54,0.84
56,0.8235294118
58,0.8269230769
60,0.8301886792
61,0.8148148148
62,0.8181818182
63,0.8214285714
64,0.8245614035
65,0.8275862069
68,0.8305084746
69,0.8333333333
70,0.8360655738
71,0.8387096774
72,0.8412698413
73,0.84375
75,0.8461538462
77,0.8484848485
78,0.8507462687
79,0.8529411765
80,0.8405797101
81,0.8428571429
82,0.8450704225
83,0.8472222222
84,0.8493150685
85,0.8513513514
86,0.84
88,0.8421052632
89,0.8441558442
90,0.8461538462
91,0.8481012658
93,0.85
94,0.8518518519
95,0.8536585366
96,0.8554216867
97,0.8571428571
98,0.8588235294
100,0.8604651163
101,0.8620689655
102,0.8522727273
103,0.8539325843
104,0.8444444444
105,0.8461538462
106,0.847826087
107,0.8494623656
109,0.8510638298
110,0.8526315789
111,0.8541666667
112,0.8556701031
115,0.8571428571
116,0.8585858586
117,0.85
118,0.8514851485
119,0.8529411765
120,0.854368932
121,0.8461538462
123,0.8476190476
124,0.8490566038
125,0.8504672897
126,0.8518518519
127,0.8532110092
128,0.8545454545
129,0.8558558559
130,0.8571428571
131,0.8584070796
132,0.8596491228
133,0.8608695652
134,0.8620689655
135,0.8632478632
136,0.8644067797
138,0.8655462185
140,0.8666666667
141,0.8595041322
142,0.8606557377
144,0.8617886179
145,0.8629032258
146,0.864
147,0.8650793651
151,0.8661417323
152,0.859375
153,0.8604651163
154,0.8615384615
158,0.8625954198
161,0.8560606061
162,0.8571428571
165,0.8582089552
166,0.8592592593
168,0.8602941176
171,0.8613138686
172,0.8623188406
175,0.8633093525
176,0.8571428571
177,0.8581560284
178,0.8591549296
180,0.8601398601
181,0.8611111111
183,0.8620689655
184,0.8630136986
185,0.8639455782
186,0.8581081081
187,0.8590604027
188,0.86
190,0.8609271523
191,0.8618421053
192,0.862745098
193,0.8636363636
194,0.8580645161
196,0.8525641026
197,0.8535031847
198,0.8544303797
200,0.8553459119
201,0.85625
202,0.8571428571
203,0.8580246914
205,0.8588957055
206,0.8597560976
207,0.8606060606
208,0.8614457831
209,0.8562874251
210,0.8571428571
211,0.8579881657
212,0.8588235294
214,0.8596491228
215,0.8546511628
216,0.8497109827
217,0.8505747126
218,0.8514285714
219,0.8522727273
220,0.8531073446
221,0.8539325843
222,0.8491620112
223,0.85
224,0.8453038674
225,0.8461538462
226,0.8469945355
227,0.847826087
228,0.8486486486
230,0.8440860215
231,0.8395721925
232,0.835106383
233,0.835978836
235,0.8368421053
236,0.8376963351
237,0.8385416667
238,0.8393782383
240,0.8402061856
241,0.841025641
243,0.8418367347
245,0.8375634518
246,0.8383838384
247,0.8391959799
248,0.84
249,0.8407960199
250,0.8415841584
251,0.842364532
252,0.8431372549
253,0.843902439
255,0.8446601942
256,0.845410628
257,0.8461538462
260,0.8468899522
261,0.8476190476
262,0.8483412322
264,0.8443396226
265,0.8450704225
266,0.8457943925
267,0.8465116279
268,0.8472222222
269,0.8479262673
270,0.8486238532
271,0.8493150685
272,0.8454545455
274,0.8461538462
275,0.8423423423
278,0.8430493274
279,0.84375
280,0.8444444444
281,0.8451327434
282,0.845814978
283,0.8421052632
284,0.8427947598
285,0.8434782609
286,0.8441558442
287,0.8448275862
288,0.8454935622
289,0.8461538462
290,0.8468085106
291,0.8474576271
292,0.8481012658
293,0.8487394958
294,0.8493723849
295,0.85
296,0.8506224066
297,0.8512396694
299,0.8518518519
300,0.8483606557
301,0.8489795918
302,0.8455284553
303,0.8461538462
304,0.8467741935
305,0.8473895582
307,0.848
308,0.8486055777
309,0.8492063492
310,0.8458498024
312,0.8464566929
313,0.8470588235
314,0.84765625
317,0.8482490272
318,0.8449612403
319,0.8455598456
321,0.8461538462
322,0.846743295
323,0.8473282443
325,0.8479087452
326,0.8484848485
327,0.8490566038
328,0.8496240602
329,0.8501872659
330,0.8507462687
334,0.8513011152
337,0.8518518519
338,0.852398524
339,0.8492647059
340,0.8498168498
342,0.8503649635
343,0.8509090909
347,0.847826087
348,0.844765343
350,0.845323741
351,0.8422939068
352,0.8428571429
354,0.8434163701
355,0.8404255319
356,0.8409893993
358,0.8415492958
359,0.8421052632
360,0.8426573427
362,0.8432055749
363,0.8402777778
364,0.8408304498
365,0.8379310345
366,0.8350515464
367,0.8356164384
368,0.8327645051
369,0.8333333333
370,0.8305084746
373,0.8277027027
374,0.8282828283
375,0.8288590604
376,0.8294314381
377,0.83
380,0.8305647841
381,0.8311258278
382,0.8283828383
383,0.8289473684
384,0.8295081967
386,0.8300653595
387,0.8273615635
388,0.8279220779
390,0.8284789644
391,0.8290322581
392,0.8295819936
393,0.8301282051
394,0.8274760383
395,0.8280254777
397,0.8285714286
398,0.8291139241
399,0.8296529968
400,0.8301886792
401,0.8307210031
403,0.83125
404,0.8317757009
405,0.8322981366
406,0.8297213622
408,0.8302469136
409,0.8307692308
410,0.8312883436
411,0.8287461774
412,0.8262195122
413,0.8267477204
414,0.8272727273
415,0.8277945619
416,0.828313253
417,0.8288288288
418,0.8293413174
419,0.8298507463
421,0.8303571429
422,0.8308605341
423,0.8313609467
424,0.8318584071
427,0.8323529412
428,0.8328445748
429,0.8333333333
430,0.833819242
431,0.8343023256
432,0.8347826087
435,0.8352601156
436,0.8357348703
437,0.8362068966
438,0.8366762178
439,0.8342857143
440,0.8319088319
441,0.8323863636
442,0.8328611898
443,0.8333333333
444,0.8338028169
446,0.8342696629
447,0.8347338936
448,0.8351955307
450,0.8356545961
451,0.8361111111
452,0.836565097
453,0.8370165746
454,0.8374655647
455,0.8379120879
456,0.8383561644
457,0.8387978142
458,0.8392370572
459,0.8369565217
460,0.837398374
461,0.8378378378
462,0.8382749326
463,0.8360215054
464,0.836461126
465,0.8368983957
466,0.8373333333
467,0.8377659574
468,0.8381962865
469,0.835978836
471,0.8364116095
472,0.8368421053
473,0.8372703412
474,0.8376963351
475,0.8381201044
476,0.8385416667
478,0.838961039
479,0.8393782383
480,0.8397932817
481,0.8402061856
482,0.8406169666
483,0.841025641
484,0.8414322251
485,0.8418367347
486,0.8422391858
487,0.8426395939
488,0.8405063291
489,0.8383838384
490,0.838790932
493,0.8391959799
494,0.8395989975
495,0.84
496,0.8403990025
497,0.8383084577
499,0.8387096774
500,0.8366336634
501,0.837037037
503,0.8374384236
504,0.8378378378
505,0.8382352941
507,0.8386308068
508,0.8390243902
509,0.8394160584
510,0.8398058252
511,0.8401937046
512,0.8405797101
513,0.8409638554
514,0.8413461538
515,0.8417266187
516,0.8421052632
517,0.8424821002
518,0.8404761905
519,0.8408551069
520,0.8412322275
521,0.841607565
522,0.8419811321
523,0.8423529412
524,0.8427230047
525,0.8430913349
526,0.8411214953
527,0.8391608392
528,0.8372093023
529,0.837587007
530,0.837962963
531,0.8383371824
532,0.8387096774
533,0.8390804598
535,0.8394495413
538,0.8398169336
539,0.8401826484
540,0.840546697
541,0.8409090909
542,0.8412698413
545,0.8393665158
547,0.8397291196
548,0.8400900901
549,0.8404494382
550,0.8408071749
551,0.841163311
552,0.8415178571
553,0.8418708241
554,0.8422222222
556,0.8425720621
557,0.842920354
558,0.8432671082
559,0.8436123348
561,0.843956044
562,0.8442982456
563,0.8446389497
564,0.8449781659
565,0.8453159041
566,0.8456521739
567,0.8459869848
568,0.8463203463
569,0.8466522678
570,0.8469827586
571,0.847311828
572,0.847639485
573,0.8479657388
574,0.8482905983
575,0.8486140725
578,0.8489361702
579,0.8492569002
580,0.8495762712
581,0.8498942918
582,0.8481012658
584,0.8484210526
585,0.8487394958
586,0.8490566038
587,0.8472803347
588,0.8475991649
589,0.8458333333
591,0.8461538462
592,0.846473029
593,0.8467908903
594,0.847107438
596,0.8453608247
598,0.8436213992



==> csv/Wired/example/aROutsideFar.csv <==
0,0
1,0
2,0
3,0
4,0
5,0
6,0
7,0
8,0
9,0
10,0
11,0
12,0
13,0
14,0
15,0
16,0
17,0
18,0
19,0
20,0
21,0
22,0
23,0
24,0
25,0
26,0
27,0
28,0
29,0
30,0
31,0
32,0
33,0
34,0
35,0
36,0
37,0
38,0
39,0
40,0
41,0
42,0
43,0
44,0
45,0
46,0
47,0
48,0
49,0
50,0
51,0
52,0
53,0
54,0
55,0
56,0
57,0
58,0
59,0
60,0
61,0
62,0
63,0
64,0
65,0
66,0
67,0
68,0
69,0
70,0
71,0
72,0
73,0
74,0
75,0
76,0
77,0
78,0
79,0
80,0
81,0
82,0
83,0
84,0
85,0
86,0
87,0
88,0
89,0
90,0
91,0
92,0
93,0
94,0
95,0
96,0
97,0
98,0
99,0
100,0
101,0
102,0
103,0
104,0
105,0
106,0
107,0
108,0
109,0
110,0
111,0
112,0
113,0
114,0
115,0
116,0
117,0
118,0
119,0
120,0
121,0
122,0
123,0
124,0
125,0
126,0
127,0
128,0
129,0
130,0
131,0
132,0
133,0
134,0
135,0
136,0
137,0
138,0
139,0
140,0
141,0
142,0
143,0
144,0
145,0
146,0
147,0
148,0
149,0
150,0
151,0
152,0
153,0
154,0
155,0
156,0
157,0
158,0
159,0
160,0
161,0
162,0
163,0
164,0
165,0
166,0
167,0
168,0
169,0
170,0
171,0
172,0
173,0
174,0
175,0
176,0
177,0
178,0
179,0
180,0
181,0
182,0
183,0
184,0
185,0
186,0
187,0
188,0
189,0
190,0
191,0
192,0
193,0
194,0
195,0
196,0
197,0
198,0
199,0
200,0
201,0
202,0
203,0
204,0
205,0
206,0
207,0
208,0
209,0
210,0
211,0
212,0
213,0
214,0
215,0
216,0
217,0
218,0
219,0
220,0
221,0
222,0
223,0
224,0
225,0
226,0
227,0
228,0
229,0
230,0
231,0
232,0
233,0
234,0
235,0
236,0
237,0
238,0
239,0
240,0
241,0
242,0
243,0
244,0
245,0
246,0
247,0
248,0
249,0
250,0
251,0
252,0
253,0
254,0
255,0
256,0
257,0
258,0
259,0
260,0
261,0
262,0
263,0
264,0
265,0
266,0
267,0
268,0
269,0
270,0
271,0
272,0
273,0
274,0
275,0
276,0
277,0
278,0
279,0
280,0
281,0
282,0
283,0
284,0
285,0
286,0
287,0
288,0
289,0
290,0
291,0
292,0
293,0
294,0
295,0
296,0
297,0
298,0
299,0
300,0
301,0
302,0
303,0
304,0
305,0
306,0
307,0
308,0
309,0
310,0
311,0
312,0
313,0
314,0
315,0
316,0
317,0
318,0
319,0
320,0
321,0
322,0
323,0
324,0
325,0
326,0
327,0
328,0
329,0
330,0
331,0
332,0
333,0
334,0
335,0
336,0
337,0
338,0
339,0
340,0
341,0
342,0
343,0
344,0
345,0
346,0
347,0
348,0
349,0
350,0
351,0
352,0
353,0
354,0
355,0
356,0
357,0
358,0
359,0
360,0
361,0
362,0
363,0
364,0
365,0
366,0
367,0
368,0
369,0
370,0
371,0
372,0
373,0
374,0
375,0
376,0
377,0
378,0
379,0
380,0
381,0
382,0
383,0
384,0
385,0
386,0
387,0
388,0
389,0
390,0
391,0
392,0
393,0
394,0
395,0
396,0
397,0
398,0
399,0
400,0
401,0
402,0
403,0
404,0
405,0
406,0
407,0
408,0
409,0
410,0
411,0
412,0
413,0
414,0
415,0
416,0
417,0
418,0
419,0
420,0
421,0
422,0
423,0
424,0
425,0
426,0
427,0
428,0
429,0
430,0
431,0
432,0
433,0
434,0
435,0
436,0
437,0
438,0
439,0
440,0
441,0
442,0
443,0
444,0
445,0
446,0
447,0
448,0
449,0
450,0
451,0
452,0
453,0
454,0
455,0
456,0
457,0
458,0
459,0
460,0
461,0
462,0
463,0
464,0
465,0
466,0
467,0
468,0
469,0
470,0
471,0
472,0
473,0
474,0
475,0
476,0
477,0
478,0
479,0
480,0
481,0
482,0
483,0
484,0
485,0
486,0
487,0
488,0
489,0
490,0
491,0
492,0
493,0
494,0
495,0
496,0
497,0
498,0
499,0
500,0
501,0
502,0
503,0
504,0
505,0
506,0
507,0
508,0
509,0
510,0
511,0
512,0
513,0
514,0
515,0
516,0
517,0
518,0
519,0
520,0
521,0
522,0
523,0
524,0
525,0
526,0
527,0
528,0
529,0
530,0
531,0
532,0
533,0
534,0
535,0
536,0
537,0
538,0
539,0
540,0
541,0
542,0
543,0
544,0
545,0
546,0
547,0
548,0
549,0
550,0
551,0
552,0
553,0
554,0
555,0
556,0
557,0
558,0
559,0
560,0
561,0
562,0
563,0
564,0
565,0
566,0
567,0
568,0
569,0
570,0
571,0
572,0
573,0
574,0
575,0
576,0
577,0
578,0
579,0
580,0
581,0
582,0
583,0
584,0
585,0
586,0
587,0
588,0
589,0
590,0
591,0
592,0
593,0
594,0
595,0
596,0
597,0
598,0
599,0



==> csv/Wired/example/aROutsideNear.csv <==
0,0
1,0
2,0
3,0.25
4,0.2
5,0.1666666667
6,0.1428571429
7,0.125
8,0.1111111111
9,0.2
10,0.1818181818
11,0.1666666667
12,0.1538461538
13,0.1428571429
14,0.1333333333
15,0.1875
17,0.2352941176
18,0.2222222222
19,0.2631578947
20,0.25
21,0.2380952381
22,0.2727272727
23,0.3043478261
24,0.2916666667
25,0.32
26,0.3461538462
27,0.3703703704
28,0.3571428571
29,0.3793103448
30,0.3666666667
31,0.3548387097
32,0.34375
33,0.3636363636
34,0.3823529412
35,0.4
36,0.3888888889
37,0.3783783784
38,0.3684210526
39,0.3846153846
40,0.375
42,0.3658536585
43,0.3571428571
44,0.3488372093
45,0.3409090909
46,0.3555555556
47,0.3695652174
48,0.3617021277
49,0.375
50,0.3673469388
51,0.36
52,0.3529411765
53,0.3461538462
54,0.358490566
55,0.3518518519
56,0.3636363636
57,0.375
58,0.3684210526
59,0.3620689655
60,0.3559322034
61,0.3666666667
62,0.3606557377
63,0.3709677419
64,0.3650793651
65,0.359375
66,0.3538461538
67,0.3636363636
68,0.3582089552
69,0.3529411765
70,0.347826087
71,0.3428571429
72,0.338028169
73,0.3333333333
74,0.3424657534
75,0.3378378378
76,0.3333333333
77,0.3421052632
78,0.3376623377
79,0.3333333333
80,0.3291139241
81,0.3375
82,0.3333333333
83,0.3292682927
84,0.3253012048
85,0.3333333333
86,0.3294117647
87,0.3255813953
88,0.3218390805
89,0.3181818182
90,0.3146067416
91,0.3111111111
92,0.3076923077
93,0.3152173913
94,0.311827957
95,0.3085106383
96,0.3052631579
97,0.3020833333
98,0.3092783505
99,0.306122449
100,0.303030303
101,0.3
102,0.3069306931
103,0.3039215686
104,0.3106796117
105,0.3173076923
106,0.3142857143
107,0.3113207547
108,0.308411215
109,0.3055555556
110,0.3027522936
111,0.3090909091
112,0.3153153153
113,0.3125
114,0.3097345133
115,0.3157894737
116,0.3130434783
117,0.3103448276
118,0.3162393162
119,0.313559322
120,0.3109243697
121,0.3083333333
122,0.305785124
123,0.3032786885
124,0.3008130081
125,0.2983870968
126,0.296
127,0.3015873016
128,0.3070866142
129,0.3046875
130,0.3023255814
131,0.3
132,0.3053435115
133,0.303030303
134,0.3007518797
135,0.2985074627
136,0.2962962963
137,0.2941176471
138,0.2919708029
139,0.2971014493
140,0.2949640288
141,0.2928571429
142,0.2907801418
143,0.2957746479
144,0.3006993007
145,0.3055555556
146,0.3034482759
147,0.301369863
148,0.306122449
149,0.3040540541
150,0.3087248322
151,0.3066666667
152,0.3112582781
153,0.3092105263
155,0.3071895425
156,0.3116883117
157,0.3096774194
158,0.3076923077
159,0.3057324841
160,0.3037974684
161,0.3018867925
162,0.3
163,0.298136646
164,0.2962962963
165,0.2944785276
166,0.2926829268
167,0.296969697
168,0.2951807229
169,0.2934131737
170,0.2916666667
171,0.2899408284
172,0.2882352941
173,0.2865497076
174,0.2848837209
175,0.2832369942
176,0.2816091954
177,0.28
178,0.2784090909
179,0.2768361582
180,0.2752808989
181,0.2793296089
182,0.2777777778
183,0.2762430939
184,0.2802197802
185,0.2841530055
186,0.2880434783
187,0.2864864865
188,0.2903225806
189,0.2887700535
190,0.2925531915
191,0.2962962963
192,0.2947368421
193,0.2984293194
194,0.296875
195,0.2953367876
196,0.293814433
197,0.2974358974
198,0.2959183673
199,0.2944162437
200,0.2929292929
201,0.2914572864
202,0.29
203,0.2935323383
204,0.2920792079
205,0.2906403941
206,0.2941176471
207,0.2975609756
208,0.2961165049
209,0.2995169082
210,0.2980769231
211,0.2966507177
212,0.2952380952
213,0.2985781991
214,0.2971698113
215,0.2957746479
216,0.2943925234
217,0.2930232558
218,0.2916666667
219,0.2903225806
220,0.2889908257
221,0.2876712329
222,0.2863636364
223,0.2850678733
224,0.2837837838
225,0.2825112108
226,0.28125
227,0.2844444444
228,0.2831858407
229,0.281938326
230,0.2807017544
231,0.2794759825
232,0.2826086957
233,0.2813852814
234,0.2801724138
235,0.2789699571
236,0.2820512821
237,0.2808510638
238,0.2796610169
239,0.2784810127
240,0.2773109244
241,0.2761506276
242,0.275
243,0.2738589212
244,0.2727272727
245,0.2716049383
246,0.2745901639
247,0.2775510204
248,0.2804878049
249,0.2793522267
250,0.2822580645
251,0.281124498
252,0.28
253,0.2788844622
254,0.2777777778
255,0.2766798419
256,0.2795275591
257,0.2784313725
258,0.27734375
259,0.2762645914
260,0.2751937984
261,0.2741312741
262,0.2769230769
263,0.275862069
264,0.2748091603
265,0.2775665399
266,0.2765151515
267,0.2754716981
268,0.2744360902
269,0.2734082397
270,0.2723880597
271,0.2750929368
272,0.2740740741
273,0.2730627306
274,0.2720588235
275,0.2710622711
276,0.2737226277
277,0.2727272727
278,0.2717391304
279,0.274368231
280,0.273381295
281,0.2724014337
282,0.2714285714
283,0.2704626335
284,0.2695035461
285,0.2685512367
286,0.2676056338
287,0.2666666667
288,0.2657342657
289,0.2648083624
290,0.2638888889
291,0.2629757785
292,0.2620689655
293,0.2611683849
294,0.2602739726
295,0.2593856655
296,0.2585034014
297,0.2610169492
298,0.2601351351
299,0.2592592593
300,0.2583892617
301,0.2608695652
302,0.26
303,0.2591362126
304,0.2582781457
305,0.2574257426
306,0.2565789474
307,0.2557377049
308,0.2549019608
309,0.2540716612
310,0.2532467532
311,0.2524271845
312,0.2516129032
313,0.2508038585
314,0.25
315,0.2523961661
316,0.2515923567
317,0.2507936508
318,0.25
319,0.2523659306
320,0.251572327
321,0.2507836991
322,0.25
323,0.2523364486
324,0.251552795
325,0.2507739938
326,0.25
327,0.2492307692
328,0.2484662577
329,0.247706422
330,0.2469512195
331,0.2462006079
332,0.2454545455
333,0.2447129909
334,0.2439759036
335,0.2432432432
336,0.2425149701
337,0.2447761194
338,0.244047619
339,0.2433234421
340,0.2426035503
341,0.2418879056
342,0.2411764706
343,0.2404692082
344,0.2397660819
345,0.2419825073
346,0.2441860465
347,0.2434782609
348,0.2427745665
349,0.242074928
351,0.2413793103
352,0.2406876791
353,0.24
354,0.2393162393
355,0.2386363636
356,0.2379603399
357,0.2372881356
358,0.2366197183
359,0.2359550562
360,0.2352941176
361,0.2346368715
362,0.2339832869
363,0.2361111111
364,0.2354570637
365,0.2348066298
366,0.2341597796
367,0.2335164835
368,0.2328767123
369,0.2322404372
370,0.2316076294
371,0.2309782609
372,0.2303523035
373,0.2297297297
374,0.2291105121
375,0.2284946237
376,0.2278820375
377,0.2272727273
379,0.2266666667
380,0.2260638298
381,0.225464191
382,0.2248677249
383,0.2242744063
384,0.2236842105
385,0.2230971129
386,0.222513089
387,0.2219321149
388,0.2213541667
390,0.2233766234
391,0.225388601
392,0.2273901809
393,0.2268041237
394,0.2262210797
395,0.2256410256
396,0.2250639386
397,0.2244897959
398,0.2239185751
399,0.2258883249
400,0.2278481013
401,0.2272727273
402,0.2267002519
403,0.2261306533
404,0.2255639098
405,0.2275
406,0.2269326683
407,0.2263681592
408,0.2258064516
409,0.2252475248
410,0.224691358
411,0.224137931
412,0.2235872236
413,0.2230392157
414,0.2224938875
415,0.2219512195
416,0.2214111922
417,0.2208737864
418,0.2203389831
419,0.2198067633
420,0.2192771084
422,0.21875
423,0.2182254197
425,0.2177033493
426,0.2171837709
427,0.2166666667
428,0.216152019
430,0.2180094787
431,0.2174940898
432,0.2169811321
433,0.2164705882
434,0.2159624413
435,0.2154566745
436,0.2172897196
437,0.2167832168
438,0.2162790698
439,0.2157772622
440,0.2152777778
441,0.2170900693
442,0.2165898618
443,0.2183908046
444,0.2178899083
445,0.2173913043
446,0.2168949772
447,0.2164009112
448,0.2159090909
449,0.2176870748
450,0.2171945701
451,0.2167042889
452,0.2162162162
453,0.2157303371
454,0.2152466368
455,0.2147651007
456,0.2165178571
457,0.2160356347
458,0.2177777778
459,0.2195121951
460,0.2190265487
461,0.2207505519
462,0.2202643172
463,0.2197802198
464,0.2192982456
465,0.2188183807
466,0.2183406114
467,0.2178649237
468,0.2173913043
469,0.2190889371
470,0.2186147186
471,0.2181425486
472,0.2176724138
473,0.2193548387
474,0.2188841202
475,0.2184154176
476,0.2179487179
477,0.2174840085
478,0.2170212766
479,0.2165605096
480,0.2161016949
481,0.2156448203
482,0.2151898734
483,0.2147368421
485,0.2142857143
486,0.213836478
487,0.2133891213
488,0.2129436326
489,0.2125
490,0.2120582121
491,0.2116182573
492,0.2111801242
493,0.2107438017
494,0.2103092784
495,0.2098765432
496,0.2094455852
497,0.2090163934
498,0.2085889571
499,0.2081632653
500,0.2077393075
501,0.2073170732
502,0.2089249493
503,0.2085020243
504,0.2080808081
505,0.2096774194
506,0.2092555332
507,0.2108433735
508,0.2104208417
509,0.21
510,0.2095808383
511,0.2091633466
512,0.2107355865
513,0.2103174603
514,0.2099009901
515,0.209486166
516,0.2090729783
517,0.2086614173
519,0.2082514735
520,0.2078431373
521,0.2074363992
522,0.20703125
523,0.2066276803
524,0.2062256809
525,0.2058252427
526,0.2054263566
527,0.2050290135
528,0.2046332046
529,0.204238921
530,0.2038461538
531,0.2034548944
532,0.2030651341
533,0.2026768642
534,0.2022900763
535,0.2019047619
536,0.2015209125
537,0.2011385199
538,0.2007575758
539,0.2003780718
540,0.2
541,0.1996233522
542,0.1992481203
543,0.200750469
544,0.202247191
545,0.2037383178
546,0.203358209
547,0.2029795158
548,0.2026022305
549,0.2022263451
550,0.2018518519
551,0.2014787431
552,0.2011070111
553,0.2025782689
554,0.2022058824
555,0.2018348624
556,0.2014652015
557,0.2010968921
558,0.200729927
559,0.2003642987
560,0.2
561,0.1996370236
562,0.1992753623
563,0.2007233273
564,0.2003610108
565,0.2
566,0.2014388489
567,0.2010771993
568,0.2007168459
569,0.2003577818
570,0.2
571,0.1996434938
572,0.1992882562
573,0.1989342806
574,0.1985815603
575,0.1982300885
576,0.1978798587
577,0.1975308642
578,0.1971830986
579,0.1985940246
580,0.198245614
581,0.1996497373
582,0.1993006993
583,0.1989528796
584,0.1986062718
585,0.1982608696
586,0.1979166667
587,0.1975736568
588,0.1972318339
589,0.1968911917
590,0.1965517241
591,0.1962134251
592,0.1958762887
593,0.1955403087
594,0.1952054795
595,0.1948717949
596,0.1962457338
597,0.1976149915
598,0.1972789116
599,0.1969439728



==> csv/Wired/example/minpInside.csv <==
0,9.961574177358528
1,9.005651711133396
2,58.536884360888195
3,44.987180520747756
4,33.23494675505229
5,-3.879802317051471
6,9.961574177358528
7,42.150530517075936
8,55.79634418691637
9,49.58325817106588
10,39.96218597093335
11,30.63343215007447
12,40.74529919690984
13,-1.1402225466015636
14,NaN
15,NaN
16,-20.95537216746852
17,NaN
18,NaN
19,59.880023393750605
20,43.30686674282717
21,36.45489498145618
22,39.82037673942446
23,9.977871284050565
24,12.47392124601484
25,NaN
26,34.45889608683913
27,9.804056854453165
28,39.37681775236071
29,-2.0248245367842514
30,28.846969335488062
31,36.10280752103303
32,28.555099897129224
33,-0.9458462174071656
34,41.39932310465003
35,41.39932310465003
36,20.33832578258893
37,28.33258367181449
38,50.21874254927826
39,40.90120387332152
40,40.01487976108673
41,13.713632542918802
42,63.159121525533266
43,54.99243397962384
44,7.801255240918806
45,-1.1245518465318725
46,41.23858959594436
47,41.385383893350564
48,-2.0248245367842514
49,67.38285155947663
50,41.578350972463305
51,-2.0248245367842514
52,-2.0248245367842514
53,27.2373194473792
54,12.47392124601484
55,NaN
56,49.58325817106588
57,NaN
58,32.53607467330074
59,NaN
60,27.2373194473792
61,51.10189703248609
62,-2.0248245367842514
63,41.23858959594436
64,18.9811599441979
65,0.0
66,NaN
67,NaN
68,-1.1402225466015636
69,40.01487976108673
70,40.534877130465404
71,38.444413873137506
72,40.76425665309357
73,20.558359059600598
74,NaN
75,36.92255923094214
76,NaN
77,0.0
78,0.0
79,1.1042376700858796
80,48.64337829864033
81,10.314724253108878
82,41.385383893350564
83,-2.0248245367842514
84,3.2667496399398743
85,11.490172100179393
86,74.86940147890657
87,NaN
88,10.724477414336008
89,35.930358770077426
90,36.78971231259402
91,20.90325083234155
92,NaN
93,39.174019200645134
94,28.725544573524203
95,16.635853148803136
96,31.85314173757346
97,17.398366843641043
98,-2.0248245367842514
99,NaN
100,41.385383893350564
101,41.385383893350564
102,58.910814846738674
103,44.34012031783339
104,48.628077001607345
105,34.093175733814604
106,9.772736379874871
107,18.9811599441979
108,NaN
109,10.724477414336008
110,13.713632542918802
111,18.076087109249073
112,40.739493517030624
113,NaN
114,NaN
115,28.725544573524203
116,41.385383893350564
117,46.96788469245807
118,40.80341798003161
119,10.695716000761635
120,12.13437285922231
121,58.78775382679629
122,NaN
123,28.555099897129224
124,41.385383893350564
125,41.385383893350564
126,30.00099677797006
127,39.37681775236071
128,39.37681775236071
129,39.37681775236071
130,29.37761851760375
131,10.781789249437168
132,41.498398476496675
133,27.306149758330704
134,42.92310005585446
135,29.37761851760375
136,0.0
137,NaN
138,9.41330780488802
139,NaN
140,12.586249257919661
141,58.78775382679629
142,29.507993535514743
143,NaN
144,10.173479528184188
145,-1.1402225466015636
146,41.385383893350564
147,29.37761851760375
148,NaN
149,NaN
150,NaN
151,29.625565340547794
152,52.00696986743492
153,41.23858959594436
154,33.416911300827536
155,NaN
156,NaN
157,NaN
158,30.246436786493135
159,NaN
160,NaN
161,60.79631996778613
162,33.48350528774121
163,NaN
164,NaN
165,41.385383893350564
166,44.267243512469136
167,NaN
168,22.9413816792733
169,NaN
170,NaN
171,27.306149758330704
172,38.587744590111186
173,NaN
174,NaN
175,41.385383893350564
176,58.910814846738674
177,29.37761851760375
178,39.604914763933394
179,NaN
180,0.0
181,19.722670158349302
182,NaN
183,41.385383893350564
184,30.00099677797006
185,-3.879802317051471
186,53.36413570582595
187,31.85314173757346
188,41.385383893350564
189,NaN
190,6.364557088791827
191,34.77587681480463
192,32.13362333941673
193,-3.879802317051471
194,49.58325817106588
195,NaN
196,45.71968812971329
197,44.65631746962599
198,32.71665963714929
199,NaN
200,36.30326461023688
201,41.385383893350564
202,41.70424466786392
203,29.37761851760375
204,NaN
205,4.236540008563708
206,0.9183523369237747
207,18.076087109249073
208,10.695716000761635
209,58.910814846738674
210,31.85314173757346
211,-0.9458462174071656
212,18.9811599441979
213,NaN
214,17.398366843641043
215,45.337317563181045
216,50.07687268741347
217,41.385383893350564
218,31.85314173757346
219,39.37681775236071
220,41.385383893350564
221,40.76425665309357
222,58.910814846738674
223,32.71665963714929
224,52.49968759376334
225,12.007765375746814
226,41.385383893350564
227,39.37681775236071
228,29.37761851760375
229,NaN
230,51.01167590586306
231,50.548267296262736
232,62.38777823704034
233,32.71665963714929
234,NaN
235,15.935860948536018
236,12.007765375746814
237,39.33677487540409
238,40.76425665309357
239,NaN
240,0.3454763039032116
241,7.308665155023675
242,NaN
243,32.71665963714929
244,NaN
245,52.77240498604798
246,0.9183523369237747
247,18.9811599441979
248,36.45489498145618
249,41.385383893350564
250,20.33832578258893
251,29.37761851760375
252,32.198832218107086
253,41.385383893350564
254,NaN
255,18.076087109249073
256,41.385383893350564
257,40.74529919690984
258,NaN
259,NaN
260,32.53607467330074
261,18.076087109249073
262,36.10280752103303
263,NaN
264,52.00696986743492
265,41.578350972463305
266,30.752461385885155
267,6.2305309733998655
268,36.30326461023688
269,32.71665963714929
270,30.246436786493135
271,18.076087109249073
272,55.48670096812562
273,NaN
274,37.110453554699745
275,61.33872596492279
276,NaN
277,NaN
278,18.9811599441979
279,25.93850665600985
280,28.87483878614674
281,40.890842182843045
282,30.772703145984785
283,53.131812570102284
284,9.772736379874871
285,41.385383893350564
286,41.385383893350564
287,41.385383893350564
288,41.385383893350564
289,29.37761851760375
290,41.04471822619987
291,11.164271019456152
292,11.164271019456152
293,-1.6116606605756232
294,30.772703145984785
295,30.08897395014813
296,32.71665963714929
297,29.37761851760375
298,NaN
299,28.555099897129224
300,53.67120768786717
301,26.931811522769777
302,52.49968759376334
303,37.39432000284663
304,30.68957962821431
305,5.918170550799431
306,NaN
307,25.93850665600985
308,41.38538389335056
309,28.68046245695234
310,46.96788469245807
311,NaN
312,30.07167961893923
313,32.71665963714929
314,41.23858959594436
315,NaN
316,NaN
317,31.85314173757346
318,45.5338027965512
319,27.671751350431762
320,NaN
321,26.167768221507913
322,0.0
323,41.50986833866952
324,NaN
325,18.076087109249073
326,27.671751350431762
327,39.325398977537105
328,39.57925716643116
329,34.836086954281924
330,31.85314173757346
331,NaN
332,NaN
333,NaN
334,36.30326461023688
335,NaN
336,NaN
337,20.33832578258893
338,30.916255866221327
339,78.33891850999652
340,32.71665963714929
341,NaN
342,41.385383893350564
343,-3.879802317051471
344,NaN
345,NaN
346,NaN
347,70.60879361160325
348,62.38777823704034
349,NaN
350,13.713632542918802
351,59.817833751953856
352,36.30326461023688
353,NaN
354,32.317014212779455
355,59.071271442893945
356,39.37681775236071
357,NaN
358,41.385383893350564
359,41.385383893350564
360,32.71665963714929
361,NaN
362,28.87483878614674
363,62.83634314527812
364,27.671751350431762
365,50.76856318532168
366,55.967191602510326
367,28.87483878614674
368,53.36413570582595
369,30.916255866221327
370,51.29555901830099
371,NaN
372,NaN
373,55.701341948421295
374,29.459327034719706
375,27.671751350431762
376,40.49836511637454
377,36.48848901875356
378,NaN
379,NaN
380,31.85314173757346
381,26.05600866655358
382,50.887566856345416
383,32.46794241190315
384,36.10280752103303
385,NaN
386,41.38538389335056
387,87.123338910882
388,28.632665404326858
389,NaN
390,41.9082791613635
391,27.671751350431762
392,41.385383893350564
393,41.23858959594436
394,76.54844277726876
395,11.611375661642555
396,NaN
397,32.71665963714929
398,32.71665963714929
399,-6.214032982182459
400,0.0
401,28.68046245695234
402,NaN
403,32.71665963714929
404,26.413726237555665
405,41.385383893350564
406,51.54526942612537
407,NaN
408,6.140112365784304
409,18.9811599441979
410,28.954841556359014
411,55.75087614031891
412,52.00696986743492
413,10.01642182901449
414,4.236540008563708
415,41.385383893350564
416,41.385383893350564
417,31.85314173757346
418,41.385383893350564
419,30.772703145984785
420,NaN
421,41.38538389335056
422,20.33832578258893
423,9.804056854453165
424,29.7724553087076
425,NaN
426,NaN
427,31.85314173757346
428,41.385383893350564
429,29.37761851760375
430,0.0
431,39.37681775236071
432,13.659455267703407
433,NaN
434,NaN
435,32.71665963714929
436,40.80341798003161
437,41.9082791613635
438,32.71665963714929
439,53.251133862801424
440,48.032082057711776
441,41.385383893350564
442,29.31559291815772
443,29.37761851760375
444,30.03595507589904
445,NaN
446,32.71665963714929
447,29.37761851760375
448,-0.9458462174071656
449,NaN
450,38.86302070035762
451,32.71665963714929
452,32.71665963714929
453,35.867493644807105
454,29.625565340547794
455,32.53607467330074
456,28.87483878614674
457,28.87483878614674
458,-5.280462062902345
459,48.68033833670863
460,40.74529919690984
461,41.208019273619925
462,1.317343646246215
463,52.00696986743492
464,27.671751350431762
465,41.385383893350564
466,28.148564122368285
467,27.306149758330704
468,31.910788129066503
469,58.910814846738674
470,NaN
471,30.772703145984785
472,28.220465719090768
473,41.70424466786392
474,29.37761851760375
475,40.74529919690984
476,36.10280752103303
477,NaN
478,41.385383893350564
479,41.385383893350564
480,29.31559291815772
481,42.43719575744409
482,39.604914763933394
483,10.724477414336008
484,12.007765375746814
485,42.21351332863749
486,41.385383893350564
487,0.0
488,72.41202304422964
489,72.63825386606887
490,41.385383893350564
491,NaN
492,NaN
493,31.85314173757346
494,30.08897395014813
495,41.385383893350564
496,33.416911300827536
497,55.967191602510326
498,NaN
499,42.606624653544166
500,49.02272420346168
501,41.38538389335056
502,NaN
503,32.71665963714929
504,42.92310005585446
505,17.699115799058205
506,NaN
507,29.37761851760375
508,41.385383893350564
509,41.385383893350564
510,44.88875088735201
511,39.174019200645134
512,-2.0569142238874463
513,36.10280752103303
514,40.74529919690984
515,9.008137780004155
516,26.09070626939055
517,41.385383893350564
518,49.43457064702768
519,41.385383893350564
520,41.385383893350564
521,22.9413816792733
522,18.9811599441979
523,41.385383893350564
524,29.37761851760375
525,36.30326461023688
526,51.295559018301
527,60.197200484527485
528,60.63457090131442
529,-4.005884662813806
530,36.90183589362874
531,33.8434303154403
532,33.15071931703669
533,9.329723911602372
534,NaN
535,29.37761851760375
536,NaN
537,NaN
538,39.37681775236071
539,29.37761851760375
540,27.7305942061937
541,40.76425665309357
542,41.70424466786392
543,NaN
544,NaN
545,59.866518188383054
546,NaN
547,31.85314173757346
548,38.23533762564003
549,33.48521643703194
550,41.385383893350564
551,18.9811599441979
552,17.528093296657943
553,12.007765375746814
554,29.37761851760375
555,NaN
556,38.217698826365286
557,-0.9458462174071656
558,28.725544573524203
559,33.269778454897676
560,NaN
561,31.910788129066503
562,39.37681775236071
563,-6.519547806681388
564,27.3350562988456
565,29.37761851760375
566,28.87483878614674
567,40.90120387332152
568,41.385383893350564
569,41.385383893350564
570,29.37761851760375
571,29.37761851760375
572,40.74529919690984
573,41.23858959594436
574,41.385383893350564
575,22.4988220998019
576,NaN
577,NaN
578,12.47392124601484
579,13.713632542918802
580,41.385383893350564
581,14.112402551093282
582,59.071271442893945
583,NaN
584,29.625565340547794
585,33.15071931703669
586,32.67078798093698
587,49.83482366649724
588,40.43708697979535
589,61.33872596492279
590,NaN
591,36.10280752103303
592,36.30326461023688
593,36.30326461023688
594,13.845643932950935
595,NaN
596,49.58325817106588
597,NaN
598,62.38777823704034
599,NaN


==> csv/Wired/example/minpOutsideFar.csv <==
0,234.36145028756766
1,222.72675578184885
2,197.58520571411142
3,207.61268695019345
4,220.38574668365115
5,220.80411338159877
6,196.81585502802517
7,211.37835708278388
8,213.40872714341205
9,218.64422598096579
10,210.82652830105684
11,214.6879165620584
12,196.81585502802517
13,180.31662838428386
14,218.48679545969685
15,205.38827437459284
16,217.78681725137855
17,241.3421950938096
18,170.88874767607638
19,209.82694980382396
20,217.91849364900304
21,208.12547768258395
22,215.54320229200206
23,204.46997549537454
24,214.5460625473305
25,222.21455142370738
26,195.64845602104998
27,225.86682149127475
28,183.86694215015936
29,211.65820813732864
30,218.9802151879451
31,224.57766395959052
32,196.0975446081003
33,208.71398888273924
34,203.33190271158082
35,254.03956328239587
36,221.1563117475673
37,220.80411338159877
38,217.06597277841487
39,198.25337707432516
40,254.03956328239587
41,212.5081213996489
42,209.35787022989012
43,213.38602799096114
44,203.5708592116883
45,246.89351285281458
46,239.97663695967094
47,220.47974064794127
48,218.97040098185747
49,196.81585502802517
50,191.5240247141462
51,204.0290560383916
52,213.82521807436683
53,237.19005722672355
54,224.93825082132
55,204.0765396353272
56,193.80482040831987
57,221.15638348774493
58,228.84457164545856
59,184.12202338163993
60,195.1781598636839
61,207.0235409637808
62,191.90460633443234
63,215.14739756780602
64,203.99071685567284
65,205.38827437459284
66,254.21003998174177
67,227.22623588084122
68,218.48679545969685
69,285.1443759103635
70,209.2630381567381
71,192.30525127965356
72,214.44855236423146
73,214.05535571681548
74,209.23070797909003
75,193.41945562610746
76,234.66089801831714
77,220.67725447220627
78,200.55923616065516
79,187.48733822971883
80,187.57595659523628
81,209.02581573687795
82,216.4592377095919
83,201.7708528369962
84,194.29558878936132
85,211.8359889699159
86,280.8556776684179
87,207.74151510022915
88,224.7688243609058
89,224.57766395959052
90,238.3924261552433
91,215.84528876512584
92,203.99071685567284
93,200.55923616065516
94,227.00403782386653
95,217.8442877485862
96,222.5712739438014
97,211.61313004840127
98,201.7708528369962
99,288.24663993161477
100,200.10716455461593
101,214.6879165620584
102,205.38827437459284
103,241.67921394004327
104,210.1797613500735
105,143.27646027103575
106,234.37129940428062
107,193.17552112924685
108,247.71600577239286
109,207.95576451091543
110,194.20581907264386
111,207.90442446899652
112,184.50198269874406
113,217.06597277841487
114,180.89474662765915
115,195.3439199331159
116,226.15109440897984
117,199.76572855843278
118,205.38827437459284
119,194.38053156683713
120,191.35975865410387
121,182.807881396921
122,197.31727061842116
123,201.59422951076826
124,180.05653582866557
125,214.6879165620584
126,206.4247358099962
127,201.7708528369962
128,214.5460625473305
129,213.82521807436683
130,190.29981340015016
131,185.15872482386305
132,198.37616488742222
133,185.25407092015914
134,211.20022464122826
135,190.95168655730643
136,208.80647508937693
137,196.95291939624886
138,208.12547768258395
139,199.0581208319035
140,208.59571399614987
141,134.60611115352322
142,194.6874218460111
143,180.24378146565144
144,131.8754688511243
145,205.9945930789711
146,202.8979361108132
147,211.65820813732864
148,194.9340040331844
149,206.34609581922672
150,208.11375212832684
151,186.3885280079353
152,205.38827437459284
153,208.12547768258395
154,193.26739254668848
155,240.52569041791213
156,209.2445580940969
157,221.6474232412707
158,205.38827437459284
159,229.9390094980456
160,264.2349749980242
161,210.07329487202557
162,211.62050631792556
163,219.45325563150664
164,222.5712739438014
165,208.11375212832684
166,218.6701130646873
167,209.92700192799938
168,243.66109247503317
169,199.56257141582094
170,214.5460625473305
171,268.84976214166124
172,196.0166957621372
173,259.3237808837002
174,204.93056975461525
175,197.34188380303146
176,215.4454643827519
177,181.4723446803327
178,201.1683652422995
179,196.8431684284086
180,209.35787022989012
181,205.38827437459284
182,208.71398888273924
183,225.68769311467352
184,206.4247358099962
185,210.73464928032126
186,215.84528876512584
187,215.84528876512584
188,194.26216349220863
189,217.70439563640096
190,227.22623588084122
191,207.8429527729067
192,200.5768295176662
193,185.79358829996147
194,172.1075228329498
195,200.55923616065516
196,214.47580010603377
197,143.35229812354106
198,215.0860252948322
199,246.47353744423305
200,229.8819376415695
201,200.55923616065516
202,212.5081213996489
203,190.29981340015016
204,203.77125400082622
205,191.93408238831768
206,216.26533385183467
207,198.42919939050057
208,190.31595858917052
209,215.71081434983384
210,228.65723724260906
211,175.24848958663657
212,208.23496175914082
213,212.2568821891821
214,220.85591021733168
215,234.01018543668246
216,199.830017300541
217,194.26216349220863
218,212.9041383373977
219,218.96647027054337
220,193.40429845921585
221,196.14608336602603
222,197.2948568930322
223,231.74880945814033
224,215.0860252948322
225,207.90442446899652
226,217.78681725137855
227,203.40500061319403
228,223.50622702059624
229,174.7113121794195
230,194.82580893202646
231,215.0860252948322
232,205.38827437459284
233,219.77088790206392
234,149.23318442633828
235,204.04821301971344
236,194.2559872048587
237,219.1578138348661
238,204.93056975461525
239,252.9563636861724
240,197.03107889748935
241,222.03550678171675
242,217.52085182245554
243,220.71691487033988
244,174.72920144549863
245,216.26533385183467
246,218.76764926323298
247,204.93056975461525
248,208.45488314022063
249,211.59624550930457
250,211.59624550930457
251,203.99071685567284
252,175.12798006250824
253,271.5695119466781
254,208.1114527987154
255,184.15048941946324
256,199.830017300541
257,197.46222769601684
258,186.5923859611504
259,190.29981340015016
260,204.64356212058146
261,178.70781388285522
262,203.94959815911312
263,204.93056975461525
264,216.9063380271437
265,211.95121225535357
266,205.94449430471286
267,219.6225148810645
268,231.29559424113245
269,208.68807555036517
270,199.830017300541
271,200.2082945229139
272,203.85617248343192
273,209.706687017511
274,208.23496175914082
275,198.56747328321117
276,230.2764477908816
277,212.5081213996489
278,216.43277692334013
279,167.44943817825688
280,214.5460625473305
281,208.52089050598403
282,202.89879123218313
283,202.65686702156486
284,219.38700829514775
285,195.3439199331159
286,199.830017300541
287,202.8979361108132
288,183.53898595317662
289,214.5460625473305
290,180.76544962773966
291,216.556242124258
292,196.93605726029486
293,164.6093961906951
294,172.0526581005663
295,198.76691294023163
296,210.07329487202557
297,222.1404140868284
298,194.54145672719488
299,198.92247102839528
300,224.4901567028483
301,249.89524931406854
302,186.01449061377514
303,190.29981340015016
304,176.28694795823154
305,231.29559424113245
306,205.57953924270686
307,213.82521807436683
308,190.31595858917052
309,186.3885280079353
310,195.74283369536892
311,248.49262304663876
312,196.1384320157855
313,180.89474662765915
314,167.44943817825688
315,208.68807555036517
316,226.238091445519
317,220.2686358526245
318,184.81751012205007
319,205.24560796777342
320,194.54145672719488
321,221.16944429565578
322,211.61313004840127
323,195.3439199331159
324,217.52085182245554
325,101.94994834035755
326,209.706687017511
327,225.48983554877591
328,162.31933140577604
329,159.71620391986653
330,231.43594627181866
331,227.1584647374404
332,195.3439199331159
333,183.79695711014818
334,264.2349749980242
335,204.68490429436054
336,219.30139783483583
337,211.59624550930457
338,224.00354522804463
339,270.4398178817059
340,202.66285523182654
341,209.40746746286428
342,186.24771284182674
343,191.5240247141462
344,172.57844752578924
345,162.31933140577604
346,235.65127526630693
347,217.52085182245554
348,202.79779247192596
349,237.92675920255306
350,215.0371637741751
351,208.98635660648628
352,231.73338757807804
353,208.23496175914082
354,190.31595858917052
355,217.34220753340853
356,210.79175785367465
357,219.34609859087658
358,189.75680904718064
359,221.23381673641074
360,219.77088790206392
361,205.69065115496062
362,210.07329487202557
363,222.1404140868284
364,157.20515019205268
365,239.3959963529399
366,239.3959963529399
367,194.26216349220863
368,196.93605726029486
369,193.52265342545095
370,192.95330794493532
371,185.60269358480025
372,233.12809475414957
373,221.77413623911147
374,156.0753696940584
375,217.00763652954683
376,226.06968515365196
377,215.3437335755499
378,215.0860252948322
379,244.7948969464657
380,209.03562667820336
381,210.1650399632748
382,224.57766395959052
383,211.8359889699159
384,232.63252668698436
385,225.29950026313924
386,231.25351811856586
387,223.50622702059624
388,214.6879165620584
389,204.93056975461525
390,228.84457164545856
391,199.830017300541
392,186.30060481077993
393,237.30695971263614
394,207.14366168514914
395,203.71534623477606
396,193.79096092985876
397,205.25659485534743
398,171.62595774739486
399,259.8539168856613
400,209.633079329439
401,167.50903689034874
402,249.89524931406854
403,194.82580893202646
404,203.33190271158082
405,215.71081434983384
406,215.0860252948322
407,225.29950026313924
408,218.98988738097515
409,178.70781388285522
410,201.77083252230534
411,225.68769311467352
412,205.38827437459284
413,211.78630423247478
414,181.4278706856988
415,170.88874767607638
416,235.21422448986394
417,214.90825078437152
418,215.98630352051907
419,197.2423970464486
420,202.79779247192596
421,219.71486746641054
422,186.30060481077993
423,187.19063759412774
424,260.6103874422211
425,209.706687017511
426,219.1578138348661
427,223.44428041169076
428,237.00233493988264
429,203.37737637816878
430,219.41052227724907
431,215.01891932063117
432,196.19466424515917
433,212.2568821891821
434,202.89879123218313
435,230.92514416702076
436,210.07329487202557
437,222.5712739438014
438,239.10519826131883
439,209.23070797909003
440,198.43358959940917
441,246.47353744423305
442,167.24908940000114
443,164.58090271919588
444,227.2788489877723
445,221.23081592798042
446,219.01334008137042
447,215.4454643827519
448,200.10716455461593
449,199.830017300541
450,197.46222769601684
451,235.96084423303017
452,210.7921068212117
453,226.96429598430254
454,192.01336973407402
455,228.47219182140603
456,159.19458607040215
457,221.6355859002074
458,204.64356212058146
459,199.11898212991173
460,224.57766395959052
461,228.84301384647006
462,196.96811502701914
463,208.23496175914082
464,224.90954495809962
465,194.82580893202646
466,186.30060481077993
467,198.43358959940917
468,203.3050379333291
469,209.47758122674173
470,173.04173381379343
471,194.54145672719488
472,203.3050379333291
473,215.71081434983384
474,181.76446622386362
475,190.62497435638792
476,203.5708592116883
477,228.10559260094556
478,218.76764926323298
479,256.6990523307283
480,199.88377383829737
481,238.06735572086114
482,224.57766395959052
483,205.47116174592296
484,221.23381673641074
485,202.89879123218313
486,236.0444413441853
487,256.0059091369782
488,232.90980296983713
489,226.238091445519
490,235.56655297972458
491,251.24128080874323
492,232.9698613056752
493,193.0949798400684
494,199.88377383829737
495,202.74322947695646
496,208.71398888273924
497,246.47353744423305
498,249.89524931406854
499,181.4723446803327
500,211.59624550930457
501,200.70657988790862
502,219.01334008137042
503,209.23070797909003
504,187.48733822971883
505,199.88846159383445
506,202.8979361108132
507,215.71081434983384
508,196.95291939624886
509,167.24908940000114
510,228.5197183239034
511,214.6879165620584
512,198.92247102839528
513,218.61391196488455
514,233.74431968551022
515,228.16815019350528
516,229.95418050708932
517,246.10435397899641
518,217.52085182245554
519,203.99071685567284
520,197.3584398553151
521,194.26216349220863
522,167.44943817825688
523,210.07329487202557
524,243.66109247503317
525,217.70439563640096
526,174.76895250673437
527,225.54102220099554
528,150.8091874850624
529,196.0275174651963
530,212.5081213996489
531,229.8819376415695
532,199.68761639573245
533,160.3581666093102
534,200.10716455461593
535,205.96671004245533
536,215.0860252948322
537,196.3342478634151
538,181.4723446803327
539,203.14505843580724
540,204.0290560383916
541,205.38827437459284
542,182.86719659032286
543,182.86719659032286
544,210.07329487202557
545,205.38827437459284
546,229.95418050708932
547,201.7708528369962
548,225.14028486523765
549,204.93056975461525
550,210.07329487202557
551,217.70439563640096
552,214.6879165620584
553,185.01181500974914
554,215.0860252948322
555,218.6573217184451
556,210.07329487202557
557,186.7826640131886
558,205.25659485534743
559,260.6103874422211
560,216.26962160974932
561,196.48974301701924
562,217.82864851326542
563,201.59422951076826
564,210.07329487202557
565,176.02270220767141
566,205.86924184073024
567,210.07329487202557
568,219.38700829514775
569,205.38827437459284
570,208.5098912164955
571,181.6192544944466
572,167.39599921411505
573,210.07329487202557
574,231.82682323149368
575,264.2349749980242
576,270.4398178817059
577,226.587330562228
578,208.49131031132112
579,185.01181500974914
580,200.55923616065516
581,210.97667927180464
582,208.3394707114248
583,199.76572855843278
584,239.3959963529399
585,204.0290560383916
586,209.633079329439
587,291.4279433385798
588,218.97040098185747
589,229.59255004450762
590,198.22931980728978
591,247.8453362004704
592,207.69347509232657
593,237.69058664793778
594,221.6474232412707
595,190.29981340015016
596,205.38827437459284
597,219.93982731190277
598,215.0860252948322
599,221.18130303948726


==> csv/Wired/example/minpOutsideNear.csv <==
0,128.3252221685454
1,56.10100093294841
2,61.85053968645242
3,-11.07925588865153
4,58.63493255231468
5,75.84447185767087
6,82.47422235850583
7,57.71547897004652
8,60.95684346032087
9,43.90768546299597
10,88.66626387357135
11,50.47811097984618
12,101.07255756036827
13,56.58245153830089
14,57.71547897004652
15,38.59356386565682
16,NaN
17,42.24685944331101
18,77.05474881989869
19,38.59356386565682
20,60.96271518549693
21,67.62448911621931
22,30.084478207415188
23,44.25848310579532
24,60.68323611269406
25,39.63149732304913
26,43.90768546299597
27,16.70351837533191
28,51.73282878084041
29,20.222746796847773
30,83.96720517788654
31,50.47811097984618
32,61.54584431094616
33,11.656599219516465
34,35.03446842631486
35,42.24685944331101
36,58.315869708735654
37,70.69645123439224
38,110.30068394218996
39,42.24685944331101
40,56.58245153830089
41,NaN
42,90.00866527835618
43,63.083937537776464
44,111.05620685384879
45,64.02529321131027
46,44.613074120208054
47,-6.076100934727279
48,58.86726567140593
49,42.24685944331101
50,48.90138102251045
51,54.7279769750468
52,78.370704672927
53,67.62448911621931
54,40.88836539572274
55,47.061199926302
56,43.90768546299597
57,42.24685944331101
58,101.02162153020684
59,47.061199926302
60,47.061199926302
61,26.562001055322
62,63.916226460714576
63,35.03446842631486
64,61.109624999610844
65,87.39015506916056
66,102.17172537728966
67,35.03446842631486
68,45.75584485275586
69,98.2383011110779
70,77.72678757057173
71,73.24090712756086
72,64.73319850443374
73,59.9935740049896
74,22.50740386160706
75,104.82162658054081
76,50.43841497955293
77,39.045262115740485
78,59.99007585359355
79,60.96271518549693
80,75.42018551780393
81,26.562001055322
82,74.82453469064805
83,113.66079923829672
84,74.37165943674246
85,20.222746796847773
86,52.98691375098976
87,119.08979311799388
88,117.96498390514219
89,68.38871500306726
90,52.27957219102938
91,61.92737443137772
92,89.56930539772482
93,35.82895589549459
94,87.39015506916056
95,79.11319662238435
96,82.25534890583316
97,58.86726567140593
98,44.25848310579532
99,66.78623661972547
100,50.47811097984618
101,163.53905220393247
102,39.83196874319785
103,75.07454854618828
104,35.03446842631486
105,44.08812163839945
106,61.54584431094616
107,90.97503392336895
108,77.47700844679545
109,94.15191342266587
110,54.659069199040516
111,43.90768546299597
112,15.464174140619022
113,110.96981386819257
114,59.469949525614965
115,42.24685944331101
116,77.72678757057173
117,83.62423739075264
118,35.03446842631486
119,78.39756154800853
120,76.62263679179026
121,60.041724317066695
122,62.53015213661365
123,77.81281884013598
124,55.05617391470963
125,60.68323611269406
126,97.37998865053255
127,35.03446842631486
128,43.4222417478953
129,50.47811097984618
130,78.39756154800853
131,58.86726567140593
132,42.24685944331101
133,70.06143730909005
134,59.469949525614965
135,59.88680830207795
136,125.94514362694967
137,99.05309704187695
138,55.05617391470963
139,42.24685944331101
140,76.75563946460807
141,113.28499560783374
142,55.05617391470963
143,30.084478207415188
144,31.320583763038357
145,42.24685944331101
146,75.09485747413896
147,105.59633127872878
148,40.90335497196605
149,69.91452749497614
150,42.24685944331101
151,65.61919582409327
152,35.82895589549459
153,60.291962975896524
154,NaN
155,67.26276615856452
156,30.357389666236685
157,79.47879925039986
158,127.12719886158145
159,115.14864201514033
160,60.516083725894674
161,122.612252219297
162,81.77918468145441
163,69.1436965381533
164,46.246551645966036
165,102.97636781461553
166,74.37165943674246
167,38.59356386565682
168,92.48914562301447
169,69.1436965381533
170,54.659069199040516
171,60.13658742585423
172,118.85259701584935
173,57.646158227048275
174,67.26276615856452
175,119.52560040994518
176,77.72678757057173
177,54.659069199040516
178,91.6468847300583
179,97.85102140466381
180,47.397157477744194
181,24.614572644839797
182,77.72678757057173
183,77.81281884013598
184,39.83196874319785
185,42.24685944331101
186,42.24685944331101
187,48.90138102251045
188,44.977827332838935
189,81.43697727478124
190,35.03446842631486
191,28.900818318343283
192,111.73185635190173
193,19.43575982791961
194,54.987686232331015
195,69.8144705155901
196,90.33172379916448
197,22.898980743638077
198,55.05617391470963
199,59.469949525614965
200,77.72678757057173
201,89.03484654751976
202,97.1800539396997
203,42.24685944331101
204,75.63589534925669
205,63.51147173424191
206,41.47915886157017
207,26.562001055322
208,52.49324322177212
209,35.157618738561936
210,58.776571717233466
211,77.72678757057173
212,72.0703884683926
213,42.24685944331101
214,97.96571189669935
215,64.21460721642518
216,46.106281873028166
217,89.77301290321635
218,78.8649961199952
219,72.0703884683926
220,55.938009908488425
221,60.13658742585423
222,77.34144726409707
223,95.09681548983934
224,47.84334379779757
225,99.35979546971407
226,72.82348327037329
227,35.82895589549459
228,69.8144705155901
229,58.86726567140593
230,47.061199926302
231,56.58245153830089
232,39.266427764018516
233,45.92127158952438
234,69.6470172309562
235,100.09517520060331
236,26.562001055322
237,80.28661742876903
238,101.17305171595315
239,91.34640088822542
240,95.28748033326251
241,77.86487914551493
242,61.76465662118099
243,121.6463287739692
244,61.31644714645664
245,104.03688470910762
246,35.82895589549459
247,28.900818318343283
248,42.24685944331101
249,93.4202133409029
250,24.997833060413015
251,82.25534890583316
252,69.1436965381533
253,69.13885950746226
254,57.117695325726544
255,113.79353513842375
256,38.59356386565682
257,109.65130520837019
258,91.74168735601008
259,106.25685216086126
260,54.928380701823485
261,99.62537682510077
262,40.90335497196605
263,91.67077262958057
264,88.3828532039323
265,35.03446842631486
266,71.61593172677331
267,95.35111361758102
268,79.20389130987515
269,54.659069199040516
270,76.55248153149074
271,42.24685944331101
272,76.67885265173173
273,60.19917364146785
274,93.75589512176136
275,58.44755590810172
276,39.83196874319785
277,54.928380701823485
278,50.03921280877409
279,42.24685944331101
280,58.86726567140593
281,97.68570019291674
282,72.30329697052758
283,90.40616109247613
284,120.84778655107166
285,59.9935740049896
286,66.19848513626845
287,49.23575577244581
288,104.36686700940233
289,58.776571717233466
290,60.13658742585423
291,91.7394812910472
292,53.319063544395426
293,79.47879925039986
294,105.59633127872878
295,74.14569432500443
296,51.99983784778213
297,35.03446842631486
298,90.00866527835618
299,88.30115516117736
300,98.51394171618315
301,35.17640037510105
302,91.29457452002936
303,86.82842741717661
304,51.07799134874713
305,83.05896001389087
306,75.84585719098294
307,63.51147173424191
308,69.8144705155901
309,74.55384457086623
310,68.23774055825439
311,57.62221763548513
312,45.92127158952438
313,63.51147173424191
314,48.664173900162524
315,42.24685944331101
316,61.31644714645664
317,54.41682819545464
318,47.061199926302
319,24.614572644839797
320,72.96934121413607
321,104.79756129478822
322,61.56031407076422
323,34.576651276718835
324,74.37165943674246
325,47.84334379779757
326,72.96934121413607
327,61.31644714645664
328,71.79270409174435
329,123.15295330440544
330,120.66396221835213
331,82.25534890583316
332,55.71919507763794
333,74.37165943674246
334,72.96934121413607
335,99.7597480081455
336,47.09665091691407
337,37.03903702089222
338,82.25534890583316
339,122.26175826467583
340,99.7597480081455
341,47.84334379779757
342,50.03921280877409
343,74.37165943674246
344,84.15790608633051
345,43.7132438383696
346,35.82895589549459
347,62.618274778698456
348,63.51147173424191
349,63.38926914863874
350,NaN
351,63.04099865489452
352,62.914592422997586
353,78.8649961199952
354,69.1436965381533
355,76.67885265173173
356,76.62263679179026
357,55.16286995737252
358,65.56298935530772
359,60.96271518549693
360,100.9278277526902
361,88.3828532039323
362,78.39756154800853
363,42.24685944331101
364,55.25502296739624
365,56.88531489043237
366,89.56930539772482
367,89.03484654751976
368,78.8649961199952
369,81.43697727478124
370,107.75271986823518
371,72.96934121413607
372,79.85769425476691
373,103.10712328422395
374,77.81281884013598
375,112.527099350873
376,113.86912490698506
377,77.30372969379391
378,NaN
379,47.84334379779757
380,100.79780606635545
381,98.41510635122332
382,83.50813377716116
383,78.81035587573427
384,86.84452448458372
385,93.36580817157892
386,72.0703884683926
387,74.60728963141287
388,77.72678757057173
389,NaN
390,44.977827332838935
391,38.59356386565682
392,39.83196874319785
393,58.86726567140593
394,66.5715541890658
395,56.40057102569777
396,127.55792090581024
397,54.928380701823485
398,105.81730366437225
399,26.998255072579724
400,15.464174140619022
401,72.96934121413607
402,98.63650034168253
403,79.85769425476691
404,76.05722249142786
405,42.24685944331101
406,87.3143583891533
407,113.88534055344533
408,52.03518672634448
409,89.78751105678919
410,69.1436965381533
411,80.23001687307425
412,101.6598243462447
413,45.96697868125101
414,30.411980279064494
415,76.67885265173173
416,69.1436965381533
417,72.0703884683926
418,121.6463287739692
419,90.3057941503474
420,54.928380701823485
421,NaN
422,47.061199926302
423,108.62051148056943
424,NaN
425,61.31644714645664
426,109.15324436601507
427,113.68348040628715
428,69.91452749497614
429,NaN
430,28.900818318343283
431,77.81281884013598
432,46.67032755759493
433,71.79270409174435
434,108.99614218962338
435,76.62263679179026
436,39.83196874319785
437,73.08091959278727
438,100.09517520060331
439,54.928380701823485
440,63.51147173424191
441,39.83196874319785
442,89.03484654751976
443,39.83196874319785
444,106.18904542977825
445,71.79270409174435
446,79.85769425476691
447,60.13658742585423
448,70.25456831139601
449,32.08925702442998
450,68.23774055825439
451,61.31644714645664
452,63.51147173424191
453,54.54952609525623
454,69.8144705155901
455,47.061199926302
456,42.24685944331101
457,60.96271518549693
458,41.2774727244705
459,40.90335497196605
460,56.58245153830089
461,38.108798294926245
462,92.90795664499989
463,79.11319662238435
464,57.646158227048275
465,77.72678757057173
466,77.81281884013598
467,99.2455478863078
468,127.22894853591681
469,42.24685944331101
470,66.19848513626845
471,118.77637291474727
472,70.25456831139601
473,35.03446842631486
474,57.117695325726544
475,75.52800470703093
476,99.69953510493443
477,122.23675949051054
478,69.91452749497614
479,57.646158227048275
480,55.05617391470963
481,84.01398093983761
482,57.68736226004411
483,94.80655480688127
484,NaN
485,113.66976294024923
486,49.4442849220564
487,46.8378674211851
488,123.68055220735917
489,120.93739176459523
490,46.8378674211851
491,125.97063389497916
492,47.061199926302
493,78.8649961199952
494,76.4109148587284
495,58.776571717233466
496,93.4202133409029
497,89.03484654751976
498,107.91867822135403
499,71.73523851455631
500,91.05693515606794
501,71.72593516661352
502,44.517549590644734
503,106.78067581722583
504,54.928380701823485
505,20.11297499494532
506,58.776571717233466
507,42.24685944331101
508,69.1436965381533
509,69.1436965381533
510,76.62263679179026
511,69.1436965381533
512,42.24685944331101
513,59.734151970815674
514,84.15790608633051
515,62.78827634198433
516,58.465630534323054
517,101.6598243462447
518,NaN
519,69.1436965381533
520,70.25456831139601
521,89.03484654751976
522,119.84773909185711
523,69.1436965381533
524,60.13658742585423
525,78.8649961199952
526,78.8649961199952
527,64.46622405104259
528,61.109624999610844
529,61.54584431094616
530,79.11319662238435
531,54.659069199040516
532,46.35663504014994
533,68.68596428029488
534,49.23575577244581
535,70.25456831139601
536,50.03921280877409
537,103.73427415342107
538,82.25534890583316
539,77.72678757057173
540,60.30665435049758
541,60.68323611269406
542,60.96271518549693
543,43.624133400834936
544,35.82895589549459
545,42.24685944331101
546,100.09517520060331
547,80.7903610398192
548,76.9317734619066
549,99.35979546971407
550,78.8649961199952
551,70.25456831139601
552,47.061199926302
553,26.562001055322
554,93.53622512818437
555,77.30372969379391
556,94.11952218391123
557,68.23774055825439
558,72.96934121413607
559,122.06974770612422
560,97.78316771673747
561,45.92127158952438
562,58.86726567140593
563,34.561090154952595
564,48.664173900162524
565,77.72678757057173
566,42.24685944331101
567,56.58245153830089
568,60.13658742585423
569,76.62263679179026
570,109.58604348863503
571,78.8649961199952
572,77.81281884013598
573,65.60042768583057
574,78.8649961199952
575,78.370704672927
576,114.08955118336618
577,65.05337699181142
578,53.81682967999676
579,39.83196874319785
580,77.72678757057173
581,35.03446842631486
582,74.37165943674246
583,50.03921280877409
584,98.41906964219669
585,89.56930539772482
586,63.361713286915375
587,118.57740520303734
588,119.08979311799388
589,77.72678757057173
590,73.9396288987182
591,30.438093102403485
592,62.914592422997586
593,118.85259701584935
594,133.13112167745155
595,69.8144705155901
596,42.24685944331101
597,35.03446842631486
598,54.928380701823485
599,79.85769425476691


==> csv/Wired/iterations/fa.csv <==
1,55.75836592785745
2,9.995654063450672
3,7.344632768361578
4,5.780095610604093
5,4.823989569752285
6,4.172099087353317
7,4.215558452846594
8,3.563667970447625
9,3.6505867014341504
10,3.867883528900478
20,4.47631464580617
30,5.345501955671452
40,5.693176879617553
50,6.2581486310299965
60,5.997392438070406
70,5.910473707083881
80,6.2581486310299965
90,6.431986093003033
100,5.997392438070406
200,7.866145154280744
300,8.6484137331595
400,8.95262929161234
500,9.561060408518046
600,9.474141677531506


==> csv/Wired/iterations/fa_p1.csv <==
1,55.75836592785745
2,9.03954802259888
3,6.345067362016508
4,4.5197740112994325
5,3.3463711429813117
6,2.607561929595832
7,2.3468057366362416
8,2.129508909169928
9,2.0860495436766655
20,1.3472403302911715
30,1.303780964797923
40,1.1734028683181208
50,1.0430247718383328
60,0.9995654063450701
70,1.0430247718383328
100,1.0864841373315954
200,0.9995654063450701
400,1.0864841373315954
500,1.0430247718383328
600,1.0864841373315954


==> csv/Wired/iterations/fr.csv <==
1,33.56164383561644
2,45.89041095890411
3,39.726027397260275
4,40.41095890410959
6,39.04109589041096
7,37.67123287671233
8,38.35616438356164
9,37.67123287671233
10,34.93150684931507
20,28.08219178082192
30,25.34246575342466
40,24.65753424657534
50,23.28767123287671
60,22.602739726027394
80,21.232876712328768
200,16.43835616438356
300,13.698630136986301
600,12.32876712328767


==> csv/Wired/iterations/fr_p1.csv <==
1,22.448979591836736
2,18.367346938775512
3,14.285714285714285
6,12.244897959183673
7,8.16326530612245
9,6.122448979591836
10,4.081632653061225
20,2.0408163265306123
600,2.0408163265306123


==> csv/Wired/lambda/fa.csv <==
0.0,9.474141677531506
0.01,8.38765754019991
0.02,7.9530638852672695
0.03,7.040417209908739
0.04,5.910473707083881
0.05,4.6501521077792205
0.06,3.3463711429813117
0.07,3.3463711429813117
0.08,2.564102564102569
0.09,2.303346371142979
0.1,1.0864841373315954


==> csv/Wired/lambda/fr.csv <==
0.0,12.32876712328767
0.01,11.940298507462686
0.02,11.016949152542372
0.03,7.8431372549019605
0.04,8.60215053763441
0.05,9.090909090909092
0.06,7.5
0.07,2.857142857142857
0.08,3.225806451612903
0.09,3.7037037037037033
0.1,2.0408163265306123


==> csv/Wired/lambda/remaininginside.csv <==
0.0,146
0.01,134
0.02,118
0.03,102
0.04,93
0.05,88
0.06,80
0.07,70
0.08,62
0.09,54
0.1,49


==> csv/Wireless/3D/sum_2003_starting60_trunc.csv <==
60 2 3.672 1.197 4.869
60 4 4.692 1.368 6.06
60 6 4.488 1.606 6.094
60 8 6.12 1.938 8.058
60 10 4.284 2.316 6.6
60 12 7.956 2.377 10.333
60 14 12.24 2.367 14.607
60 16 16.932 2.464 19.396
60 18 21.014 2.503 23.517
60 20 24.894 2.516 27.41
60 22 26.526 2.907 29.433
60 24 32.854 2.585 35.439
60 26 38.566 2.302 40.868
60 28 38.158 2.533 40.691
60 30 40.606 2.233 42.839

120 2 3.264 1.221 4.485
120 4 3.264 1.764 5.028
120 6 4.284 1.408 5.692
120 8 5.304 1.598 6.902
120 10 4.488 1.772 6.26
120 12 6.324 2.372 8.696
120 14 7.956 2.752 10.708
120 16 13.056 2.854 15.91
120 18 14.484 2.772 17.256
120 20 17.544 2.971 20.515
120 22 20.809 3.004 23.813
120 24 23.054 3.261 26.315
120 26 27.752 3.089 30.841
120 28 31.425 2.799 34.224
120 30 33.67 2.786 36.456

180 2 3.468 1.307 4.775
180 4 3.876 1.194 5.07
180 6 3.672 1.69 5.362
180 8 3.468 2.038 5.506
180 10 4.488 2.325 6.813
180 12 5.508 2.507 8.015
180 14 6.12 2.463 8.583
180 16 9.792 2.564 12.356
180 18 12.24 2.842 15.082
180 20 15.504 2.88 18.384
180 22 16.728 3.61 20.338
180 24 22.647 3.235 25.882
180 26 24.279 3.454 27.733
180 28 28.365 3.285 31.65
180 30 29.792 3.433 33.225

240 2 3.876 1.441 5.317
240 4 3.672 1.464 5.136
240 6 4.08 1.607 5.687
240 8 4.284 1.765 6.049
240 10 3.672 2.486 6.158
240 12 5.1 2.206 7.306
240 14 6.12 2.632 8.752
240 16 8.364 2.881 11.245
240 18 10.2 2.955 13.155
240 20 12.648 2.933 15.581
240 22 17.748 3.202 20.95
240 24 17.952 3.466 21.418
240 26 24.688 3.269 27.957
240 28 28.158 3.25 31.408
240 30 29.385 2.971 32.356

300 2 3.672 1.243 4.915
300 4 3.672 1.713 5.385
300 6 3.06 1.703 4.763
300 8 4.08 1.82 5.9
300 10 3.876 2.311 6.187
300 12 6.12 2.468 8.588
300 14 5.712 2.417 8.129
300 16 6.936 2.697 9.633
300 18 8.976 3.015 11.991
300 20 12.648 2.95 15.598
300 22 14.484 3.473 17.957
300 24 16.932 3.277 20.209
300 26 22.033 3.298 25.331
300 28 21.014 3.598 24.612
300 30 26.73 3.168 29.898

360 2 2.856 1.37 4.226
360 4 2.448 1.691 4.139
360 6 2.652 1.759 4.411
360 8 2.856 2.161 5.017
360 10 2.652 2.355 5.007
360 12 2.856 2.302 5.158
360 14 3.672 2.338 6.01
360 16 5.1 2.685 7.785
360 18 10.608 2.597 13.205
360 20 8.976 2.699 11.675
360 22 12.444 2.838 15.282
360 24 15.096 3.406 18.502
360 26 20.4 2.768 23.168
360 28 18.769 3.69 22.459
360 30 22.647 3.78 26.427

420 2 2.448 1.408 3.856
420 4 2.652 1.815 4.467
420 6 2.856 1.821 4.677
420 8 2.448 2.191 4.639
420 10 2.856 2.342 5.198
420 12 3.468 2.564 6.032
420 14 4.488 2.342 6.83
420 16 5.304 2.519 7.823
420 18 7.956 2.607 10.563
420 20 7.14 3.028 10.168
420 22 11.832 3.012 14.844
420 24 13.872 3.325 17.197
420 26 16.728 3.228 19.956
420 28 18.564 3.646 22.21
420 30 22.443 3.322 25.765

480 2 2.244 1.642 3.886
480 4 2.448 1.833 4.281
480 6 2.448 2.076 4.524
480 8 2.448 2.106 4.554
480 10 2.652 2.521 5.173
480 12 3.264 2.385 5.649
480 14 4.896 2.641 7.537
480 16 4.896 2.594 7.49
480 18 7.14 2.516 9.656
480 20 8.364 2.833 11.197
480 22 10.404 3.09 13.494
480 24 12.24 3.211 15.451
480 26 14.892 3.712 18.604
480 28 19.381 3.507 22.888
480 30 22.646 3.358 26.004

540 2 2.244 1.711 3.955
540 4 2.448 1.842 4.29
540 6 2.244 2.204 4.448
540 8 2.244 2.35 4.594
540 10 2.652 2.19 4.842
540 12 2.856 2.325 5.181
540 14 4.08 2.242 6.322
540 16 5.304 2.723 8.027
540 18 5.508 2.776 8.284
540 20 6.324 2.89 9.214
540 22 10.608 3.082 13.69
540 24 11.832 3.258 15.09
540 26 15.096 3.172 18.268
540 28 17.952 3.75 21.702
540 30 16.116 3.893 20.009

600 2 2.244 1.745 3.989
600 4 2.244 1.716 3.96
600 6 2.652 2.103 4.755
600 8 3.06 1.997 5.057
600 10 2.244 2.634 4.878
600 12 3.264 2.093 5.357
600 14 3.468 2.548 6.016
600 16 3.876 2.576 6.452
600 18 7.14 2.624 9.764
600 20 7.344 3.115 10.459
600 22 9.996 3.047 13.043
600 24 9.588 3.763 13.351
600 26 14.688 3.511 18.199
600 28 15.504 3.633 19.137
600 30 19.992 3.445 23.437


==> csv/Wireless/3D/sum_2009_starting60.csv <==
60 2 8.843
60 4 11.143
60 6 17.92
60 8 21.632
60 10 22.21
60 12 25.218
60 14 26.12
60 16 27.543
60 18 28.859
60 20 32.386
60 22 34.092
60 24 33.06
60 26 34.249
60 28 34.346
60 30 35.669
  
120 2 6.306
120 4 9.525
120 6 11.502
120 8 16.658
120 10 18.78
120 12 19.939
120 14 21.957
120 16 23.356
120 18 26.509
120 20 23.973
120 22 26.819
120 24 27.965
120 26 30.031
120 28 31.92
120 30 33.119
  
180 2 6.648
180 4 9.156
180 6 12.283
180 8 15.616
180 10 17.09
180 12 21.285
180 14 22.996
180 16 21.052
180 18 21.633
180 20 23.059
180 22 24.739
180 24 27.275
180 26 28.681
180 28 27.872
180 30 28.619
  
240 2 6.443
240 4 8.038
240 6 10.728
240 8 13.331
240 10 16.007
240 12 19.523
240 14 20.214
240 16 20.92
240 18 22.197
240 20 22.462
240 22 24.603
240 24 25.604
240 26 25.936
240 28 26.605
240 30 26.501
  
300 2 6.709
300 4 7.963
300 6 10.351
300 8 12.246
300 10 16.108
300 12 16.298
300 14 15.052
300 16 19.202
300 18 21.583
300 20 20.071
300 22 20.486
300 24 23.152
300 26 21.76
300 28 25.024
300 30 27.161
  
360 2 5.549
360 4 6.185
360 6 9.34
360 8 11.647
360 10 12.921
360 12 14.931
360 14 17.418
360 16 17.798
360 18 18.384
360 20 19.331
360 22 18.95
360 24 22.154
360 26 21.209
360 28 23.942
360 30 23.838
  
420 2 5.692
420 4 5.972
420 6 8.91
420 8 10.622
420 10 13.111
420 12 12.339
420 14 13.863
420 16 15.859
420 18 17.812
420 20 16.627
420 22 18.51
420 24 21.597
420 26 22.084
420 28 22.002
420 30 21.076
  
480 2 5.428
480 4 5.944
480 6 9.166
480 8 9.415
480 10 10.501
480 12 13.941
480 14 16.5
480 16 13.545
480 18 17.869
480 20 16.474
480 22 20.754
480 24 21.193
480 26 19.002
480 28 23.016
480 30 22.621
  
540 2 5.815
540 4 7.171
540 6 7.234
540 8 10.172
540 10 11.967
540 12 11.974
540 14 15.62
540 16 16.123
540 18 18.113
540 20 15.255
540 22 19.458
540 24 20.746
540 26 20.469
540 28 20.865
540 30 23.198
  
600 2 5.236
600 4 6.017
600 6 7.141
600 8 10.916
600 10 11.47
600 12 12.543
600 14 13.15
600 16 16.012
600 18 15.587
600 20 15.673
600 22 20.461
600 24 20.14
600 26 20.222
600 28 21.706
600 30 22.022


==> csv/Wireless/CDF_2003_trunc/cdf.k10.csv <==
0.0, 0.000000
1.0, 0.075829
2.0, 0.146130
3.0, 0.210900
4.0, 0.270142
5.0, 0.326224
6.0, 0.377567
7.0, 0.424961
8.0, 0.469194
9.0, 0.508689
10.0, 0.546603
11.0, 0.581359
12.0, 0.613744
13.0, 0.642970
14.0, 0.670616
15.0, 0.695893
16.0, 0.719589
17.0, 0.740916
18.0, 0.761453
19.0, 0.779621
20.0, 0.796209
21.0, 0.812006
22.0, 0.827014
23.0, 0.840442
24.0, 0.853081
25.0, 0.864139
26.0, 0.875197
27.0, 0.884676
28.0, 0.894155
29.0, 0.902054
30.0, 0.909953
31.0, 0.917062
32.0, 0.923381
33.0, 0.928910
34.0, 0.935229
35.0, 0.939968
36.0, 0.944708
37.0, 0.949447
38.0, 0.953397
39.0, 0.957346
40.0, 0.960506
41.0, 0.963665
42.0, 0.966825
43.0, 0.969194
44.0, 0.971564
45.0, 0.973934
46.0, 0.976303
47.0, 0.977883
48.0, 0.979463
49.0, 0.981043
50.0, 0.982622
51.0, 0.984202
52.0, 0.985782
53.0, 0.986572
54.0, 0.987362
55.0, 0.988942
56.0, 0.989731
57.0, 0.990521
58.0, 0.991311
59.0, 0.992101
60.0, 0.992101
61.0, 0.993681
62.0, 0.993681
63.0, 0.994471
64.0, 0.995261
65.0, 0.995261
66.0, 0.995261
67.0, 0.996051
68.0, 0.996840
69.0, 0.996840
70.0, 0.996840
71.0, 0.996840
72.0, 0.996840
73.0, 0.997630
74.0, 0.997630
75.0, 0.998420
76.0, 0.998420
77.0, 0.998420
78.0, 0.998420
79.0, 0.998420
80.0, 0.998420
81.0, 0.998420
82.0, 0.998420
83.0, 0.998420
84.0, 0.999210
85.0, 0.999210
86.0, 0.999210
87.0, 0.999210
88.0, 0.999210
89.0, 0.999210
90.0, 1.000000
91.0, 1.000000
92.0, 1.000000
93.0, 1.000000
94.0, 1.000000
95.0, 1.000000
96.0, 1.000000
97.0, 1.000000
98.0, 1.000000
99.0, 1.000000
100.0, 1.000000


==> csv/Wireless/CDF_2003_trunc/cdf.k2.csv <==
0.0, 0.000000
1.0, 0.384413
2.0, 0.622592
3.0, 0.769702
4.0, 0.859895
5.0, 0.915061
6.0, 0.948774
7.0, 0.969352
8.0, 0.981611
9.0, 0.989054
10.0, 0.993433
11.0, 0.996497
12.0, 0.997811
13.0, 0.998687
14.0, 0.999124
15.0, 0.999562
16.0, 1.000000
17.0, 1.000000
18.0, 1.000000
19.0, 1.000000
20.0, 1.000000


==> csv/Wireless/CDF_2003_trunc/cdf.k20.csv <==
0.0, 0.000000
1.0, 0.023599
2.0, 0.045723
3.0, 0.067847
4.0, 0.088496
5.0, 0.109145
6.0, 0.129794
7.0, 0.150442
8.0, 0.168142
9.0, 0.188791
10.0, 0.206490
11.0, 0.224189
12.0, 0.241888
13.0, 0.259587
14.0, 0.277286
15.0, 0.292035
16.0, 0.309735
17.0, 0.324484
18.0, 0.339233
19.0, 0.355457
20.0, 0.370206
21.0, 0.383481
22.0, 0.398230
23.0, 0.412979
24.0, 0.424779
25.0, 0.439528
26.0, 0.451327
27.0, 0.464602
28.0, 0.476401
29.0, 0.488201
30.0, 0.500000
31.0, 0.511799
32.0, 0.522124
33.0, 0.533923
34.0, 0.545723
35.0, 0.554572
36.0, 0.566372
37.0, 0.575221
38.0, 0.584071
39.0, 0.594395
40.0, 0.604720
41.0, 0.613569
42.0, 0.622419
43.0, 0.631268
44.0, 0.640118
45.0, 0.647493
46.0, 0.654867
47.0, 0.663717
48.0, 0.672566
49.0, 0.678466
50.0, 0.687316
51.0, 0.693215
52.0, 0.700590
53.0, 0.707965
54.0, 0.713864
55.0, 0.721239
56.0, 0.728614
57.0, 0.734513
58.0, 0.740413
59.0, 0.746313
60.0, 0.752212
61.0, 0.758112
62.0, 0.764012
63.0, 0.769912
64.0, 0.774336
65.0, 0.778761
66.0, 0.784661
67.0, 0.790560
68.0, 0.794985
69.0, 0.799410
70.0, 0.803835
71.0, 0.808260
72.0, 0.814159
73.0, 0.817109
74.0, 0.821534
75.0, 0.825959
76.0, 0.828909
77.0, 0.834808
78.0, 0.837758
79.0, 0.840708
80.0, 0.845133
81.0, 0.849558
82.0, 0.852507
83.0, 0.855457
84.0, 0.858407
85.0, 0.862832
86.0, 0.865782
87.0, 0.868732
88.0, 0.873156
89.0, 0.876106
90.0, 0.879056
91.0, 0.880531
92.0, 0.883481
93.0, 0.886431
94.0, 0.889381
95.0, 0.890855
96.0, 0.893805
97.0, 0.896755
98.0, 0.899705
99.0, 0.902655
100.0, 0.904130
101.0, 0.905605
102.0, 0.908555
103.0, 0.911504
104.0, 0.912979
105.0, 0.914454
106.0, 0.917404
107.0, 0.918879
108.0, 0.920354
109.0, 0.923304
110.0, 0.923304
111.0, 0.926254
112.0, 0.927729
113.0, 0.929204
114.0, 0.932153
115.0, 0.932153
116.0, 0.935103
117.0, 0.935103
118.0, 0.938053
119.0, 0.938053
120.0, 0.941003
121.0, 0.941003
122.0, 0.943953
123.0, 0.943953
124.0, 0.946903
125.0, 0.946903
126.0, 0.948378
127.0, 0.949853
128.0, 0.949853
129.0, 0.952802
130.0, 0.952802
131.0, 0.954277
132.0, 0.955752
133.0, 0.955752
134.0, 0.957227
135.0, 0.958702
136.0, 0.958702
137.0, 0.960177
138.0, 0.961652
139.0, 0.961652
140.0, 0.963127
141.0, 0.964602
142.0, 0.964602
143.0, 0.966077
144.0, 0.967552
145.0, 0.967552
146.0, 0.967552
147.0, 0.969027
148.0, 0.970501
149.0, 0.970501
150.0, 0.970501
151.0, 0.971976
152.0, 0.973451
153.0, 0.973451
154.0, 0.973451
155.0, 0.973451
156.0, 0.974926
157.0, 0.976401
158.0, 0.976401
159.0, 0.976401
160.0, 0.976401
161.0, 0.977876
162.0, 0.979351
163.0, 0.979351
164.0, 0.979351
165.0, 0.979351
166.0, 0.980826
167.0, 0.980826
168.0, 0.982301
169.0, 0.982301
170.0, 0.982301
171.0, 0.982301
172.0, 0.982301
173.0, 0.983776
174.0, 0.983776
175.0, 0.985251
176.0, 0.985251
177.0, 0.985251
178.0, 0.985251
179.0, 0.985251
180.0, 0.985251
181.0, 0.986726
182.0, 0.986726
183.0, 0.988201
184.0, 0.988201
185.0, 0.988201
186.0, 0.988201
187.0, 0.988201
188.0, 0.988201
189.0, 0.988201
190.0, 0.988201
191.0, 0.989676
192.0, 0.989676
193.0, 0.989676
194.0, 0.991150
195.0, 0.991150
196.0, 0.991150
197.0, 0.991150
198.0, 0.991150
199.0, 0.991150
200.0, 0.991150
201.0, 0.991150
202.0, 0.991150
203.0, 0.991150
204.0, 0.992625
205.0, 0.992625
206.0, 0.992625
207.0, 0.992625
208.0, 0.994100
209.0, 0.994100
210.0, 0.994100
211.0, 0.994100
212.0, 0.994100
213.0, 0.994100
214.0, 0.994100
215.0, 0.994100
216.0, 0.994100
217.0, 0.994100
218.0, 0.994100
219.0, 0.994100
220.0, 0.994100
221.0, 0.994100
222.0, 0.994100
223.0, 0.995575
224.0, 0.995575
225.0, 0.995575
226.0, 0.995575
227.0, 0.995575
228.0, 0.995575
229.0, 0.995575
230.0, 0.997050
231.0, 0.997050
232.0, 0.997050
233.0, 0.997050
234.0, 0.997050
235.0, 0.997050
236.0, 0.997050
237.0, 0.997050
238.0, 0.997050
239.0, 0.997050
240.0, 0.997050
241.0, 0.997050
242.0, 0.997050
243.0, 0.997050
244.0, 0.997050
245.0, 0.997050
246.0, 0.997050
247.0, 0.997050
248.0, 0.997050
249.0, 0.997050
250.0, 0.997050
251.0, 0.997050
252.0, 0.997050
253.0, 0.997050
254.0, 0.997050
255.0, 0.997050
256.0, 0.997050
257.0, 0.997050
258.0, 0.997050
259.0, 0.997050
260.0, 0.997050
261.0, 0.998525
262.0, 0.998525
263.0, 0.998525
264.0, 0.998525
265.0, 0.998525
266.0, 0.998525
267.0, 0.998525
268.0, 0.998525
269.0, 0.998525
270.0, 0.998525
271.0, 0.998525
272.0, 0.998525
273.0, 0.998525
274.0, 0.998525
275.0, 0.998525
276.0, 0.998525
277.0, 0.998525
278.0, 0.998525
279.0, 0.998525
280.0, 0.998525
281.0, 1.000000
282.0, 1.000000
283.0, 1.000000
284.0, 1.000000
285.0, 1.000000
286.0, 1.000000
287.0, 1.000000
288.0, 1.000000
289.0, 1.000000
290.0, 1.000000
291.0, 1.000000
292.0, 1.000000
293.0, 1.000000
294.0, 1.000000
295.0, 1.000000
296.0, 1.000000
297.0, 1.000000
298.0, 1.000000
299.0, 1.000000
300.0, 1.000000


==> csv/Wireless/CDF_2003_trunc/cdf.k30.csv <==
0.0, 0.000000
1.0, 0.011307
2.0, 0.022613
3.0, 0.032663
4.0, 0.042714
5.0, 0.052764
6.0, 0.062814
7.0, 0.072864
8.0, 0.082915
9.0, 0.092965
10.0, 0.103015
11.0, 0.111809
12.0, 0.121859
13.0, 0.130653
14.0, 0.140704
15.0, 0.149497
16.0, 0.158291
17.0, 0.168342
18.0, 0.175879
19.0, 0.185930
20.0, 0.193467
21.0, 0.202261
22.0, 0.211055
23.0, 0.218593
24.0, 0.228643
25.0, 0.236181
26.0, 0.243719
27.0, 0.252513
28.0, 0.261307
29.0, 0.268844
30.0, 0.276382
31.0, 0.283920
32.0, 0.291457
33.0, 0.298995
34.0, 0.306533
35.0, 0.314070
36.0, 0.321608
37.0, 0.329146
38.0, 0.336683
39.0, 0.342965
40.0, 0.349246
41.0, 0.356784
42.0, 0.364322
43.0, 0.370603
44.0, 0.376884
45.0, 0.384422
46.0, 0.390704
47.0, 0.396985
48.0, 0.404523
49.0, 0.409548
50.0, 0.417085
51.0, 0.422111
52.0, 0.429648
53.0, 0.434673
54.0, 0.442211
55.0, 0.447236
56.0, 0.453518
57.0, 0.459799
58.0, 0.464824
59.0, 0.469849
60.0, 0.477387
61.0, 0.482412
62.0, 0.487437
63.0, 0.492462
64.0, 0.498744
65.0, 0.503769
66.0, 0.510050
67.0, 0.515075
68.0, 0.520101
69.0, 0.525126
70.0, 0.530151
71.0, 0.535176
72.0, 0.540201
73.0, 0.545226
74.0, 0.550251
75.0, 0.555276
76.0, 0.560302
77.0, 0.565327
78.0, 0.569095
79.0, 0.574121
80.0, 0.577889
81.0, 0.582915
82.0, 0.587940
83.0, 0.592965
84.0, 0.596734
85.0, 0.600503
86.0, 0.605528
87.0, 0.609296
88.0, 0.613065
89.0, 0.618090
90.0, 0.621859
91.0, 0.625628
92.0, 0.630653
93.0, 0.634422
94.0, 0.638191
95.0, 0.641960
96.0, 0.645729
97.0, 0.649497
98.0, 0.653266
99.0, 0.658291
100.0, 0.660804
101.0, 0.664573
102.0, 0.668342
103.0, 0.672111
104.0, 0.675879
105.0, 0.678392
106.0, 0.683417
107.0, 0.685930
108.0, 0.689698
109.0, 0.693467
110.0, 0.695980
111.0, 0.699749
112.0, 0.703518
113.0, 0.706030
114.0, 0.708543
115.0, 0.712312
116.0, 0.716080
117.0, 0.718593
118.0, 0.721106
119.0, 0.724874
120.0, 0.727387
121.0, 0.731156
122.0, 0.733668
123.0, 0.736181
124.0, 0.738693
125.0, 0.741206
126.0, 0.744975
127.0, 0.747487
128.0, 0.751256
129.0, 0.753769
130.0, 0.756281
131.0, 0.758794
132.0, 0.761307
133.0, 0.763819
134.0, 0.766332
135.0, 0.768844
136.0, 0.771357
137.0, 0.773869
138.0, 0.776382
139.0, 0.778894
140.0, 0.781407
141.0, 0.783920
142.0, 0.786432
143.0, 0.788945
144.0, 0.791457
145.0, 0.792714
146.0, 0.795226
147.0, 0.797739
148.0, 0.798995
149.0, 0.801508
150.0, 0.804020
151.0, 0.806533
152.0, 0.809045
153.0, 0.810302
154.0, 0.812814
155.0, 0.814070
156.0, 0.816583
157.0, 0.819095
158.0, 0.820352
159.0, 0.822864
160.0, 0.824121
161.0, 0.826633
162.0, 0.829146
163.0, 0.830402
164.0, 0.831658
165.0, 0.834171
166.0, 0.836683
167.0, 0.836683
168.0, 0.839196
169.0, 0.841709
170.0, 0.842965
171.0, 0.844221
172.0, 0.846734
173.0, 0.847990
174.0, 0.849246
175.0, 0.851759
176.0, 0.853015
177.0, 0.854271
178.0, 0.856784
179.0, 0.858040
180.0, 0.859296
181.0, 0.861809
182.0, 0.861809
183.0, 0.864322
184.0, 0.865578
185.0, 0.866834
186.0, 0.868090
187.0, 0.869347
188.0, 0.871859
189.0, 0.871859
190.0, 0.874372
191.0, 0.875628
192.0, 0.876884
193.0, 0.878141
194.0, 0.879397
195.0, 0.880653
196.0, 0.881910
197.0, 0.884422
198.0, 0.884422
199.0, 0.886935
200.0, 0.886935
201.0, 0.889447
202.0, 0.889447
203.0, 0.890704
204.0, 0.891960
205.0, 0.893216
206.0, 0.894472
207.0, 0.895729
208.0, 0.896985
209.0, 0.898241
210.0, 0.899497
211.0, 0.899497
212.0, 0.902010
213.0, 0.902010
214.0, 0.903266
215.0, 0.904523
216.0, 0.905779
217.0, 0.907035
218.0, 0.907035
219.0, 0.909548
220.0, 0.909548
221.0, 0.910804
222.0, 0.912060
223.0, 0.912060
224.0, 0.914573
225.0, 0.914573
226.0, 0.915829
227.0, 0.917085
228.0, 0.917085
229.0, 0.918342
230.0, 0.919598
231.0, 0.919598
232.0, 0.920854
233.0, 0.922111
234.0, 0.922111
235.0, 0.924623
236.0, 0.924623
237.0, 0.924623
238.0, 0.927136
239.0, 0.927136
240.0, 0.927136
241.0, 0.928392
242.0, 0.929648
243.0, 0.929648
244.0, 0.930905
245.0, 0.932161
246.0, 0.932161
247.0, 0.933417
248.0, 0.934673
249.0, 0.934673
250.0, 0.934673
251.0, 0.935930
252.0, 0.937186
253.0, 0.937186
254.0, 0.938442
255.0, 0.939698
256.0, 0.939698
257.0, 0.939698
258.0, 0.940955
259.0, 0.942211
260.0, 0.942211
261.0, 0.942211
262.0, 0.943467
263.0, 0.944724
264.0, 0.944724
265.0, 0.944724
266.0, 0.945980
267.0, 0.947236
268.0, 0.947236
269.0, 0.947236
270.0, 0.948492
271.0, 0.949749
272.0, 0.949749
273.0, 0.949749
274.0, 0.951005
275.0, 0.951005
276.0, 0.952261
277.0, 0.952261
278.0, 0.952261
279.0, 0.953518
280.0, 0.954774
281.0, 0.954774
282.0, 0.954774
283.0, 0.954774
284.0, 0.956030
285.0, 0.957286
286.0, 0.957286
287.0, 0.957286
288.0, 0.957286
289.0, 0.958543
290.0, 0.959799
291.0, 0.959799
292.0, 0.959799
293.0, 0.959799
294.0, 0.959799
295.0, 0.961055
296.0, 0.962312
297.0, 0.962312
298.0, 0.962312
299.0, 0.962312
300.0, 0.963568
301.0, 0.963568
302.0, 0.964824
303.0, 0.964824
304.0, 0.964824
305.0, 0.964824
306.0, 0.964824
307.0, 0.966080
308.0, 0.967337
309.0, 0.967337
310.0, 0.967337
311.0, 0.967337
312.0, 0.967337
313.0, 0.968593
314.0, 0.968593
315.0, 0.969849
316.0, 0.969849
317.0, 0.969849
318.0, 0.969849
319.0, 0.969849
320.0, 0.969849
321.0, 0.971106
322.0, 0.971106
323.0, 0.972362
324.0, 0.972362
325.0, 0.972362
326.0, 0.972362
327.0, 0.972362
328.0, 0.972362
329.0, 0.973618
330.0, 0.973618
331.0, 0.974874
332.0, 0.974874
333.0, 0.974874
334.0, 0.974874
335.0, 0.974874
336.0, 0.974874
337.0, 0.976131
338.0, 0.976131
339.0, 0.976131
340.0, 0.977387
341.0, 0.977387
342.0, 0.977387
343.0, 0.977387
344.0, 0.977387
345.0, 0.977387
346.0, 0.977387
347.0, 0.978643
348.0, 0.978643
349.0, 0.978643
350.0, 0.979899
351.0, 0.979899
352.0, 0.979899
353.0, 0.979899
354.0, 0.979899
355.0, 0.979899
356.0, 0.979899
357.0, 0.979899
358.0, 0.981156
359.0, 0.981156
360.0, 0.981156
361.0, 0.982412
362.0, 0.982412
363.0, 0.982412
364.0, 0.982412
365.0, 0.982412
366.0, 0.982412
367.0, 0.982412
368.0, 0.982412
369.0, 0.982412
370.0, 0.983668
371.0, 0.983668
372.0, 0.983668
373.0, 0.984925
374.0, 0.984925
375.0, 0.984925
376.0, 0.984925
377.0, 0.984925
378.0, 0.984925
379.0, 0.984925
380.0, 0.984925
381.0, 0.984925
382.0, 0.984925
383.0, 0.984925
384.0, 0.986181
385.0, 0.986181
386.0, 0.986181
387.0, 0.986181
388.0, 0.987437
389.0, 0.987437
390.0, 0.987437
391.0, 0.987437
392.0, 0.987437
393.0, 0.987437
394.0, 0.987437
395.0, 0.987437
396.0, 0.987437
397.0, 0.987437
398.0, 0.987437
399.0, 0.987437
400.0, 0.987437
401.0, 0.988693
402.0, 0.988693
403.0, 0.988693
404.0, 0.988693
405.0, 0.988693
406.0, 0.989950
407.0, 0.989950
408.0, 0.989950
409.0, 0.989950
410.0, 0.989950
411.0, 0.989950
412.0, 0.989950
413.0, 0.989950
414.0, 0.989950
415.0, 0.989950
416.0, 0.989950
417.0, 0.989950
418.0, 0.989950
419.0, 0.989950
420.0, 0.989950
421.0, 0.989950
422.0, 0.991206
423.0, 0.991206
424.0, 0.991206
425.0, 0.991206
426.0, 0.991206
427.0, 0.991206
428.0, 0.991206
429.0, 0.992462
430.0, 0.992462
431.0, 0.992462
432.0, 0.992462
433.0, 0.992462
434.0, 0.992462
435.0, 0.992462
436.0, 0.992462
437.0, 0.992462
438.0, 0.992462
439.0, 0.992462
440.0, 0.992462
441.0, 0.992462
442.0, 0.992462
443.0, 0.992462
444.0, 0.992462
445.0, 0.992462
446.0, 0.992462
447.0, 0.992462
448.0, 0.992462
449.0, 0.992462
450.0, 0.993719
451.0, 0.993719
452.0, 0.993719
453.0, 0.993719
454.0, 0.993719
455.0, 0.993719
456.0, 0.993719
457.0, 0.993719
458.0, 0.993719
459.0, 0.994975
460.0, 0.994975
461.0, 0.994975
462.0, 0.994975
463.0, 0.994975
464.0, 0.994975
465.0, 0.994975
466.0, 0.994975
467.0, 0.994975
468.0, 0.994975
469.0, 0.994975
470.0, 0.994975
471.0, 0.994975
472.0, 0.994975
473.0, 0.994975
474.0, 0.994975
475.0, 0.994975
476.0, 0.994975
477.0, 0.994975
478.0, 0.994975
479.0, 0.994975
480.0, 0.994975
481.0, 0.994975
482.0, 0.994975
483.0, 0.994975
484.0, 0.994975
485.0, 0.994975
486.0, 0.994975
487.0, 0.994975
488.0, 0.994975
489.0, 0.994975
490.0, 0.994975
491.0, 0.996231
492.0, 0.996231
493.0, 0.996231
494.0, 0.996231
495.0, 0.996231
496.0, 0.996231
497.0, 0.996231
498.0, 0.996231
499.0, 0.996231
500.0, 0.996231
501.0, 0.996231
502.0, 0.996231
503.0, 0.996231
504.0, 0.996231
505.0, 0.996231
506.0, 0.997487
507.0, 0.997487
508.0, 0.997487
509.0, 0.997487
510.0, 0.997487
511.0, 0.997487
512.0, 0.997487
513.0, 0.997487
514.0, 0.997487
515.0, 0.997487
516.0, 0.997487
517.0, 0.997487
518.0, 0.997487
519.0, 0.997487
520.0, 0.997487
521.0, 0.997487
522.0, 0.997487
523.0, 0.997487
524.0, 0.997487
525.0, 0.997487
526.0, 0.997487
527.0, 0.997487
528.0, 0.997487
529.0, 0.997487
530.0, 0.997487
531.0, 0.997487
532.0, 0.997487
533.0, 0.997487
534.0, 0.997487
535.0, 0.997487
536.0, 0.997487
537.0, 0.997487
538.0, 0.997487
539.0, 0.997487
540.0, 0.997487
541.0, 0.997487
542.0, 0.997487
543.0, 0.997487
544.0, 0.997487
545.0, 0.997487
546.0, 0.997487
547.0, 0.997487
548.0, 0.997487
549.0, 0.997487
550.0, 0.997487
551.0, 0.997487
552.0, 0.997487
553.0, 0.997487
554.0, 0.997487
555.0, 0.997487
556.0, 0.997487
557.0, 0.997487
558.0, 0.997487
559.0, 0.997487
560.0, 0.997487
561.0, 0.997487
562.0, 0.997487
563.0, 0.997487
564.0, 0.997487
565.0, 0.997487
566.0, 0.997487
567.0, 0.997487
568.0, 0.997487
569.0, 0.997487
570.0, 0.997487
571.0, 0.997487
572.0, 0.997487
573.0, 0.998744
574.0, 0.998744
575.0, 0.998744
576.0, 0.998744
577.0, 0.998744
578.0, 0.998744
579.0, 0.998744
580.0, 0.998744
581.0, 0.998744
582.0, 0.998744
583.0, 0.998744
584.0, 0.998744
585.0, 0.998744
586.0, 0.998744
587.0, 0.998744
588.0, 0.998744
589.0, 0.998744
590.0, 0.998744
591.0, 0.998744
592.0, 0.998744
593.0, 0.998744
594.0, 0.998744
595.0, 0.998744
596.0, 0.998744
597.0, 0.998744
598.0, 0.998744
599.0, 0.998744
600.0, 0.998744
601.0, 0.998744
602.0, 0.998744
603.0, 0.998744
604.0, 0.998744
605.0, 0.998744
606.0, 0.998744
607.0, 0.998744
608.0, 0.998744
609.0, 0.998744
610.0, 0.998744
611.0, 0.998744
612.0, 0.998744
613.0, 0.998744
614.0, 0.998744
615.0, 1.000000
616.0, 1.000000
617.0, 1.000000
618.0, 1.000000
619.0, 1.000000
620.0, 1.000000
621.0, 1.000000
622.0, 1.000000
623.0, 1.000000
624.0, 1.000000
625.0, 1.000000
626.0, 1.000000
627.0, 1.000000
628.0, 1.000000
629.0, 1.000000
630.0, 1.000000
631.0, 1.000000
632.0, 1.000000
633.0, 1.000000
634.0, 1.000000
635.0, 1.000000
636.0, 1.000000
637.0, 1.000000
638.0, 1.000000
639.0, 1.000000
640.0, 1.000000
641.0, 1.000000
642.0, 1.000000
643.0, 1.000000
644.0, 1.000000
645.0, 1.000000
646.0, 1.000000
647.0, 1.000000
648.0, 1.000000
649.0, 1.000000
650.0, 1.000000
651.0, 1.000000
652.0, 1.000000
653.0, 1.000000
654.0, 1.000000
655.0, 1.000000
656.0, 1.000000
657.0, 1.000000
658.0, 1.000000
659.0, 1.000000
660.0, 1.000000
661.0, 1.000000
662.0, 1.000000
663.0, 1.000000
664.0, 1.000000
665.0, 1.000000
666.0, 1.000000
667.0, 1.000000
668.0, 1.000000
669.0, 1.000000
670.0, 1.000000
671.0, 1.000000
672.0, 1.000000
673.0, 1.000000
674.0, 1.000000
675.0, 1.000000
676.0, 1.000000
677.0, 1.000000
678.0, 1.000000
679.0, 1.000000
680.0, 1.000000
681.0, 1.000000
682.0, 1.000000
683.0, 1.000000
684.0, 1.000000
685.0, 1.000000
686.0, 1.000000
687.0, 1.000000
688.0, 1.000000
689.0, 1.000000
690.0, 1.000000
691.0, 1.000000
692.0, 1.000000
693.0, 1.000000
694.0, 1.000000
695.0, 1.000000
696.0, 1.000000
697.0, 1.000000
698.0, 1.000000
699.0, 1.000000
700.0, 1.000000


==> csv/Wireless/CDF_2003_trunc/cdf.k5.csv <==
0.0, 0.000000
1.0, 0.179606
2.0, 0.327532
3.0, 0.449185
4.0, 0.549210
5.0, 0.631326
6.0, 0.698741
7.0, 0.753992
8.0, 0.799273
9.0, 0.836361
10.0, 0.866689
11.0, 0.891484
12.0, 0.911717
13.0, 0.928276
14.0, 0.941750
15.0, 0.952733
16.0, 0.961646
17.0, 0.968911
18.0, 0.974825
19.0, 0.979640
20.0, 0.983526
21.0, 0.986737
22.0, 0.989271
23.0, 0.991383
24.0, 0.993030
25.0, 0.994382
26.0, 0.995480
27.0, 0.996367
28.0, 0.997085
29.0, 0.997635
30.0, 0.998141
31.0, 0.998479
32.0, 0.998817
33.0, 0.999028
34.0, 0.999240
35.0, 0.999409
36.0, 0.999493
37.0, 0.999578
38.0, 0.999662
39.0, 0.999747
40.0, 0.999831
41.0, 0.999831
42.0, 0.999873
43.0, 0.999916
44.0, 0.999916
45.0, 0.999916
46.0, 0.999958
47.0, 0.999958
48.0, 1.000000
49.0, 1.000000
50.0, 1.000000
51.0, 1.000000
52.0, 1.000000
53.0, 1.000000
54.0, 1.000000
55.0, 1.000000
56.0, 1.000000
57.0, 1.000000
58.0, 1.000000
59.0, 1.000000
60.0, 1.000000
61.0, 1.000000
62.0, 1.000000
63.0, 1.000000
64.0, 1.000000
65.0, 1.000000
66.0, 1.000000
67.0, 1.000000
68.0, 1.000000
69.0, 1.000000
70.0, 1.000000


==> csv/Wireless/CDF_2009/cdf.k10.csv <==
0.000000, 0.000000
1.000000, 0.000000
2.000000, 0.000000
3.000000, 0.044366
4.000000, 0.088732
5.000000, 0.133099
6.000000, 0.155282
7.000000, 0.199648
8.000000, 0.244014
9.000000, 0.288380
10.000000, 0.332746
11.000000, 0.377113
12.000000, 0.427918
13.000000, 0.478723
14.000000, 0.529528
15.000000, 0.580333
16.000000, 0.631138
17.000000, 0.681943
18.000000, 0.732749
19.000000, 0.739188
20.000000, 0.745627
21.000000, 0.752066
22.000000, 0.758504
23.000000, 0.764943
24.000000, 0.771382
25.000000, 0.777821
26.000000, 0.781041
27.000000, 0.787480
28.000000, 0.793919
29.000000, 0.801292
30.000000, 0.808666
31.000000, 0.816039
32.000000, 0.823413
33.000000, 0.830786
34.000000, 0.838159
35.000000, 0.845533
36.000000, 0.852906
37.000000, 0.860280
38.000000, 0.867653
39.000000, 0.875027
40.000000, 0.882400
41.000000, 0.889774
42.000000, 0.897147
43.000000, 0.901301
44.000000, 0.905455
45.000000, 0.905922
46.000000, 0.906857
47.000000, 0.907791
48.000000, 0.908726
49.000000, 0.909660
50.000000, 0.910595
51.000000, 0.911529
52.000000, 0.912464
53.000000, 0.913398
54.000000, 0.914333
55.000000, 0.915267
56.000000, 0.916202
57.000000, 0.917136
58.000000, 0.918071
59.000000, 0.919005
60.000000, 0.919940
61.000000, 0.920874
62.000000, 0.921944
63.000000, 0.922547
64.000000, 0.923617
65.000000, 0.924620
66.000000, 0.925690
67.000000, 0.926760
68.000000, 0.927830
69.000000, 0.928900
70.000000, 0.929970
71.000000, 0.931041
72.000000, 0.932111
73.000000, 0.933181
74.000000, 0.934251
75.000000, 0.935321
76.000000, 0.936391
77.000000, 0.937461
78.000000, 0.938531
79.000000, 0.939602
80.000000, 0.940672
81.000000, 0.941275
82.000000, 0.942345
83.000000, 0.943347
84.000000, 0.944417
85.000000, 0.945487
86.000000, 0.946557
87.000000, 0.947627
88.000000, 0.948698
89.000000, 0.949768
90.000000, 0.950838
91.000000, 0.951908
92.000000, 0.952978
93.000000, 0.954048
94.000000, 0.954184
95.000000, 0.954319
96.000000, 0.954455
97.000000, 0.954591
98.000000, 0.954726
99.000000, 0.954862
100.000000, 0.954930

==> csv/Wireless/CDF_2009/cdf.k2.csv <==
0.000000, 0.000000
1.000000, 0.000000
2.000000, 0.000000
3.000000, 0.235738
4.000000, 0.471476
5.000000, 0.709736
6.000000, 0.922731
7.000000, 0.929455
8.000000, 0.935339
9.000000, 0.942063
10.000000, 0.948907
11.000000, 0.955823
12.000000, 0.962739
13.000000, 0.967133
14.000000, 0.967325
15.000000, 0.967493
16.000000, 0.967684
17.000000, 0.967876
18.000000, 0.968068
19.000000, 0.968265
20.000000, 0.968462
21.000000, 0.968659
22.000000, 0.968856
23.000000, 0.969029
24.000000, 0.969226
25.000000, 0.969424
26.000000, 0.969525
27.000000, 0.969530
28.000000, 0.969536
29.000000, 0.969541
30.000000, 0.969546
31.000000, 0.969552
32.000000, 0.969557
33.000000, 0.969563
34.000000, 0.969568
35.000000, 0.969574
36.000000, 0.969579
37.000000, 0.969585
38.000000, 0.969590
39.000000, 0.969595
40.000000, 0.969601
41.000000, 0.969607
42.000000, 0.969612
43.000000, 0.969618
44.000000, 0.969623
45.000000, 0.969629
46.000000, 0.969634
47.000000, 0.969640
48.000000, 0.969645
49.000000, 0.969651
50.000000, 0.969657
51.000000, 0.969659
52.000000, 0.969660
53.000000, 0.969660
54.000000, 0.969660
55.000000, 0.969660
56.000000, 0.969660
57.000000, 0.969660
58.000000, 0.969660
59.000000, 0.969661
60.000000, 0.969661
61.000000, 0.969661
62.000000, 0.969661
63.000000, 0.969661
64.000000, 0.969661
65.000000, 0.969662
66.000000, 0.969662
67.000000, 0.969662
68.000000, 0.969662
69.000000, 0.969662
70.000000, 0.969662
71.000000, 0.969662
72.000000, 0.969663
73.000000, 0.969663
74.000000, 0.969663
75.000000, 0.969663
76.000000, 0.969663
77.000000, 0.969663
78.000000, 0.969664
79.000000, 0.969664
80.000000, 0.969664
81.000000, 0.969664
82.000000, 0.969664
83.000000, 0.969664
84.000000, 0.969665
85.000000, 0.969665
86.000000, 0.969665
87.000000, 0.969665
88.000000, 0.969665
89.000000, 0.969665
90.000000, 0.969666
91.000000, 0.969666
92.000000, 0.969666
93.000000, 0.969666
94.000000, 0.969666
95.000000, 0.969666
96.000000, 0.969666
97.000000, 0.969667
98.000000, 0.969667
99.000000, 0.969667
100.000000, 0.969667

==> csv/Wireless/CDF_2009/cdf.k20.csv <==
0.000000, 0.000000
1.000000, 0.000000
2.000000, 0.000000
3.000000, 0.018724
4.000000, 0.056171
5.000000, 0.074895
6.000000, 0.112343
7.000000, 0.131066
8.000000, 0.168514
9.000000, 0.187238
10.000000, 0.224685
11.000000, 0.243409
12.000000, 0.280857
13.000000, 0.299580
14.000000, 0.340790
15.000000, 0.367038
16.000000, 0.408248
17.000000, 0.434496
18.000000, 0.475705
19.000000, 0.501953
20.000000, 0.543163
21.000000, 0.569411
22.000000, 0.610621
23.000000, 0.636869
24.000000, 0.640631
25.000000, 0.648155
26.000000, 0.651917
27.000000, 0.659441
28.000000, 0.663203
29.000000, 0.670728
30.000000, 0.674490
31.000000, 0.682014
32.000000, 0.685776
33.000000, 0.693300
34.000000, 0.697062
35.000000, 0.704586
36.000000, 0.709104
37.000000, 0.718141
38.000000, 0.722659
39.000000, 0.731695
40.000000, 0.736213
41.000000, 0.745249
42.000000, 0.749767
43.000000, 0.758803
44.000000, 0.763321
45.000000, 0.772357
46.000000, 0.776875
47.000000, 0.785911
48.000000, 0.790429
49.000000, 0.799465
50.000000, 0.803983
51.000000, 0.813019
52.000000, 0.817537
53.000000, 0.826573
54.000000, 0.831091
55.000000, 0.840127
56.000000, 0.840883
57.000000, 0.842395
58.000000, 0.843150
59.000000, 0.844662
60.000000, 0.845418
61.000000, 0.846930
62.000000, 0.847686
63.000000, 0.849198
64.000000, 0.849954
65.000000, 0.851465
66.000000, 0.852221
67.000000, 0.853733
68.000000, 0.854489
69.000000, 0.856001
70.000000, 0.856757
71.000000, 0.858269
72.000000, 0.859024
73.000000, 0.860536
74.000000, 0.861292
75.000000, 0.862804
76.000000, 0.863560
77.000000, 0.865072
78.000000, 0.865828
79.000000, 0.867491
80.000000, 0.868551
81.000000, 0.870215
82.000000, 0.871274
83.000000, 0.872938
84.000000, 0.873998
85.000000, 0.875661
86.000000, 0.876721
87.000000, 0.878385
88.000000, 0.879444
89.000000, 0.881108
90.000000, 0.882168
91.000000, 0.883831
92.000000, 0.884891
93.000000, 0.886555
94.000000, 0.887615
95.000000, 0.889278
96.000000, 0.890338
97.000000, 0.892002
98.000000, 0.893061
99.000000, 0.894725
100.000000, 0.895785

==> csv/Wireless/CDF_2009/cdf.k30.csv <==
0.000000, 0.000000
1.000000, 0.000000
2.000000, 0.000000
3.000000, 0.016777
4.000000, 0.033554
5.000000, 0.067108
6.000000, 0.083885
7.000000, 0.100662
8.000000, 0.134216
9.000000, 0.150993
10.000000, 0.167770
11.000000, 0.201324
12.000000, 0.218101
13.000000, 0.234878
14.000000, 0.268432
15.000000, 0.289116
16.000000, 0.309799
17.000000, 0.347260
18.000000, 0.371850
19.000000, 0.409310
20.000000, 0.429993
21.000000, 0.454583
22.000000, 0.492044
23.000000, 0.512727
24.000000, 0.537317
25.000000, 0.574778
26.000000, 0.578684
27.000000, 0.586497
28.000000, 0.590403
29.000000, 0.594310
30.000000, 0.602122
31.000000, 0.606029
32.000000, 0.613842
33.000000, 0.617748
34.000000, 0.621654
35.000000, 0.629467
36.000000, 0.633374
37.000000, 0.637280
38.000000, 0.645093
39.000000, 0.648999
40.000000, 0.654725
41.000000, 0.663447
42.000000, 0.669173
43.000000, 0.673989
44.000000, 0.682711
45.000000, 0.688437
46.000000, 0.693253
47.000000, 0.701975
48.000000, 0.707701
49.000000, 0.712517
50.000000, 0.721239
51.000000, 0.726964
52.000000, 0.731780
53.000000, 0.740503
54.000000, 0.746228
55.000000, 0.751044
56.000000, 0.759767
57.000000, 0.765492
58.000000, 0.774215
59.000000, 0.779031
60.000000, 0.784756
61.000000, 0.793479
62.000000, 0.794388
63.000000, 0.796207
64.000000, 0.797117
65.000000, 0.798027
66.000000, 0.799846
67.000000, 0.800755
68.000000, 0.802574
69.000000, 0.803484
70.000000, 0.804394
71.000000, 0.806213
72.000000, 0.807122
73.000000, 0.808032
74.000000, 0.809851
75.000000, 0.810761
76.000000, 0.811670
77.000000, 0.813489
78.000000, 0.814399
79.000000, 0.815308
80.000000, 0.817128
81.000000, 0.818037
82.000000, 0.818947
83.000000, 0.820766
84.000000, 0.821676
85.000000, 0.822585
86.000000, 0.824404
87.000000, 0.825526
88.000000, 0.826647
89.000000, 0.828678
90.000000, 0.830011
91.000000, 0.831132
92.000000, 0.833163
93.000000, 0.834497
94.000000, 0.835618
95.000000, 0.837649
96.000000, 0.838982
97.000000, 0.841013
98.000000, 0.842134
99.000000, 0.843467
100.000000, 0.845498

==> csv/Wireless/CDF_2009/cdf.k5.csv <==
0.000000, 0.000000
1.000000, 0.000000
2.000000, 0.000000
3.000000, 0.077054
4.000000, 0.154107
5.000000, 0.231161
6.000000, 0.308214
7.000000, 0.385268
8.000000, 0.462321
9.000000, 0.520552
10.000000, 0.604467
11.000000, 0.688382
12.000000, 0.772298
13.000000, 0.830528
14.000000, 0.837390
15.000000, 0.844252
16.000000, 0.851113
17.000000, 0.855688
18.000000, 0.862549
19.000000, 0.869411
20.000000, 0.876680
21.000000, 0.884152
22.000000, 0.891625
23.000000, 0.899098
24.000000, 0.906570
25.000000, 0.913839
26.000000, 0.921312
27.000000, 0.928785
28.000000, 0.936257
29.000000, 0.943730
30.000000, 0.946628
31.000000, 0.947239
32.000000, 0.947850
33.000000, 0.948461
34.000000, 0.949072
35.000000, 0.949683
36.000000, 0.950294
37.000000, 0.950905
38.000000, 0.951516
39.000000, 0.952127
40.000000, 0.952738
41.000000, 0.953349
42.000000, 0.953979
43.000000, 0.954644
44.000000, 0.955309
45.000000, 0.955975
46.000000, 0.956437
47.000000, 0.957102
48.000000, 0.957768
49.000000, 0.958433
50.000000, 0.959098
51.000000, 0.959764
52.000000, 0.960429
53.000000, 0.961095
54.000000, 0.961742
55.000000, 0.962407
56.000000, 0.963073
57.000000, 0.963738
58.000000, 0.964404
59.000000, 0.965069
60.000000, 0.965735
61.000000, 0.966400
62.000000, 0.967066
63.000000, 0.967324
64.000000, 0.967378
65.000000, 0.967432
66.000000, 0.967487
67.000000, 0.967541
68.000000, 0.967596
69.000000, 0.967650
70.000000, 0.967705
71.000000, 0.967759
72.000000, 0.967813
73.000000, 0.967868
74.000000, 0.967904
75.000000, 0.967958
76.000000, 0.968013
77.000000, 0.968067
78.000000, 0.968122
79.000000, 0.968176
80.000000, 0.968231
81.000000, 0.968285
82.000000, 0.968339
83.000000, 0.968394
84.000000, 0.968448
85.000000, 0.968503
86.000000, 0.968559
87.000000, 0.968618
88.000000, 0.968677
89.000000, 0.968736
90.000000, 0.968796
91.000000, 0.968855
92.000000, 0.968914
93.000000, 0.968973
94.000000, 0.969033
95.000000, 0.969074
96.000000, 0.969133
97.000000, 0.969192
98.000000, 0.969252
99.000000, 0.969311
100.000000, 0.969370

==> csv/Wireless/DistAdv/2003_trunc.csv <==
2, 200, 200
5, 250, 150
10, 500, 300
15, 1250, 1050
20, 10000, 0
25, 10000, 0
30, 10000, 0


==> csv/Wireless/DistAdv/2009.csv <==
2, 200, 0
5, 700, 350
10, 1600, 150
15, 10000, 0
20, 10000, 0
25, 10000, 0
30, 10000, 0


==> csv/Wireless/Jitter/2003.csv <==
2, 0.616091
3, 1.572812
4, 2.903553
5, 4.646825
6, 6.845908
7, 9.536628
8, 12.743011
9, 16.476756
10, 20.738519
11, 25.519899
12, 30.805537
13, 36.575044
14, 42.804649
15, 49.468531
16, 56.539858
17, 63.991579
18, 71.797007
19, 79.930225
20, 88.366373
21, 97.081824
22, 106.054286
23, 115.262854
24, 124.688007
25, 134.311589
26, 144.116762
27, 154.087948
28, 164.210763
29, 174.471946
30, 184.859287


==> csv/Wireless/Jitter/2009.csv <==
2, 1.885956
3, 4.359260
4, 7.666431
5, 11.729626
6, 16.388094
7, 21.467793
8, 26.803340
9, 32.302918
10, 37.886108
11, 43.463630
12, 49.008588
13, 54.500073
14, 59.952189
15, 65.294372
16, 70.517904
17, 75.662028
18, 80.717754
19, 85.726672
20, 90.542396
21, 95.316051
22, 100.016524
23, 104.600586
24, 109.090443
25, 113.429361
26, 117.797549
27, 121.971127
28, 126.133394
29, 130.217454
30, 134.238878


==> csv/Wireless/i600_2003_trunc/fa_10.csv <==
0.02040816326530612, 1.106
0.10204081632653061, 1.277
0.1836734693877551, 1.511
0.2653061224489796, 1.912
0.3469387755102041, 1.868
0.42857142857142855, 1.676
0.5102040816326531, 2.576
0.5918367346938775, 2.452
0.673469387755102, 2.59
0.7551020408163265, 2.748
0.8367346938775511, 2.895
0.9183673469387755, 3.037
1.0, 3.364


==> csv/Wireless/i600_2003_trunc/fa_2.csv <==
0.02040816326530612, 1.104
0.10204081632653061, 1.199
0.1836734693877551, 1.285
0.2653061224489796, 1.406
0.3469387755102041, 1.382
0.42857142857142855, 1.579
0.5102040816326531, 1.465
0.5918367346938775, 1.776
0.673469387755102, 1.764
0.7551020408163265, 1.917
0.8367346938775511, 1.933
0.9183673469387755, 1.989
1.0, 1.753


==> csv/Wireless/i600_2003_trunc/fr_10.csv <==
0.02040816326530612, 2.04
0.10204081632653061, 2.448
0.1836734693877551, 2.244
0.2653061224489796, 2.244
0.3469387755102041, 2.652
0.42857142857142855, 3.672
0.5102040816326531, 2.448
0.5918367346938775, 2.652
0.673469387755102, 2.448
0.7551020408163265, 3.264
0.8367346938775511, 2.856
0.9183673469387755, 2.856
1.0, 2.856


==> csv/Wireless/i600_2003_trunc/fr_2.csv <==
0.02040816326530612, 2.04
0.10204081632653061, 2.04
0.1836734693877551, 2.04
0.2653061224489796, 2.04
0.3469387755102041, 2.04
0.42857142857142855, 2.244
0.5102040816326531, 2.244
0.5918367346938775, 2.244
0.673469387755102, 2.244
0.7551020408163265, 2.04
0.8367346938775511, 2.244
0.9183673469387755, 2.448
1.0, 2.856


==> csv/Wireless/i600_2009/fa_10.csv <==
0.02040816326530612,1.236
0.08163265306122448,1.421
0.14285714285714285,1.641
0.20408163265306123,2.198
0.2653061224489796,2.237
0.32653061224489793,2.488
0.3877551020408163,2.596
0.4489795918367347,2.642
0.5102040816326531,3.052
0.5714285714285714,3.093
0.6326530612244898,3.193
0.6938775510204082,3.338
0.7551020408163265,3.582
0.8163265306122449,3.638
0.8775510204081632,3.877
0.9387755102040817,3.876
1.0,4.04

==> csv/Wireless/i600_2009/fa_2.csv <==
0.02040816326530612,1.113
0.08163265306122448,1.264
0.14285714285714285,1.499
0.20408163265306123,1.73
0.2653061224489796,1.598
0.32653061224489793,1.376
0.3877551020408163,1.811
0.4489795918367347,2.203
0.5102040816326531,1.772
0.5714285714285714,2.042
0.6326530612244898,2.032
0.6938775510204082,2.378
0.7551020408163265,2.485
0.8163265306122449,2.42
0.8775510204081632,2.601
0.9387755102040817,2.784
1.0,2.654

==> csv/Wireless/i600_2009/fr_10.csv <==
0.02040816326530612,2.244,
0.08163265306122448,2.652,
0.14285714285714285,3.264,
0.20408163265306123,3.06,
0.2653061224489796,3.876,
0.32653061224489793,4.488,
0.3877551020408163,6.12,
0.4489795918367347,6.528,
0.5102040816326531,5.304,
0.5714285714285714,7.956,
0.6326530612244898,6.528,
0.6938775510204082,7.14,
0.7551020408163265,7.752,
0.8163265306122449,7.752,
0.8775510204081632,7.752,
0.9387755102040817,8.772,
1.0,8.976,

==> csv/Wireless/i600_2009/fr_2.csv <==
0.02040816326530612,2.04,
0.08163265306122448,2.04,
0.14285714285714285,2.04,
0.20408163265306123,2.244,
0.2653061224489796,3.06,
0.32653061224489793,3.264,
0.3877551020408163,2.652,
0.4489795918367347,2.652,
0.5102040816326531,3.264,
0.5714285714285714,3.264,
0.6326530612244898,3.264,
0.6938775510204082,3.468,
0.7551020408163265,3.264,
0.8163265306122449,4.08,
0.8775510204081632,3.876,
0.9387755102040817,3.468,
1.0,4.08
